Novel Defect Universality Classes from Interacting RG Interfaces

We search for new defect universality classes by considering localised interactions placed on an RG interface separating two interacting multiscalar CFTs in $4-\varepsilon$ dimensions. Studying interactions spread throughout the entire interface as well as defects restricted to lines and surfaces within the interface, we find that this setup leads to a great number of additional physical fixed points in the space of conformal defects. At one loop it is possible to interpret these fixed points as coming from defects placed within a single bulk whose interaction is an average of the two sides. This averaging means that it is possible to identify conformal defects with considerably less global symmetry than was possible beforehand. We finally compute conformal data for this setup, and find the free energy associated with these RG interfaces.

==> Data/02Fintp1.dat <==
0	0
0.8286490530691879	1.0893389064714718
1.7246556131264272	2.2335229342030805
2.6393400559849267	3.3833193073520906
3.561284770364621	4.53274056506665
4.486760689978977	5.681079013912127
5.414213562373094	6.82842712474619
6.3428835531013785	7.974978686295506
7.272355791487146	9.120905266166728
8.20238468748043	10.26634071981039
9.132815613466452	11.411386493265573
10.063546365823782	12.556119357951953
10.99450668444793	13.700597880676053

==> Data/02Fintp2.dat <==
7.083618448255025	4.505281355358408
6.631976162402223	4.173845875526101
6.180475397789198	3.8422269123838837
5.72915429936658	3.510382077821938
5.278066012819228	3.178254807441106
4.827286837489603	2.8457678737209817
4.3769303343175405	2.5128129611358077
3.9271731658584703	2.179233179663864
3.4783058975095518	1.8447921675967434
3.030842410487925	1.5091158366590622
2.5857864376269033	1.1715728752538097
2.145408123392873	0.8309993612905587
1.7162898562252322	0.48493875797651975
1.3336529262590298	0.12658873233222012
1.363577917237829	0.0021475460720926653
1.3844744585296211	0.005389458669380676
1.4010677451227782	0.008646811053698356
1.415715684852592	0.01191611726723174
1.429188403040827	0.01519552326936513
1.4418532140068947	0.0184838218356137
1.4539193127830965	0.021780143673236885
1.4655192182589913	0.025083822968752223
1.4767431219180416	0.028394327893795257
1.4876556753395578	0.03171122047966124
1.4983050812379566	0.03503413157635038
1.5087284078706948	0.03836274431573039
1.518954879917969	0.04169678265771448
1.5290080169312876	0.045036003187799545
1.5389070768961701	0.04838018906588082
1.5486680611527601	0.05172914543687612
1.558304434478515	0.055082695889952626
1.5678276528487722	0.05844067967386235
1.5772475576217357	0.06180294946527265
1.5865726760030279	0.06516936956588515
1.5958104532189692	0.06853981442210877
1.6049674345447058	0.07191416739769563
1.6140494098329856	0.07529231974652262
1.6230615294420474	0.07867416974310948
1.6320083984123679	0.0820596219448343
1.6408941536717399	0.08544858656150045
1.649722527381278	0.08884097890362708
1.6584969001077696	0.09223671891204577
1.6672203450858853	0.09563573074127618
1.6758956656827857	0.09903794239611674
1.684525427195327	0.10244328541100056
1.6931119840513411	0.10585169456718779
1.7016575029715433	0.10926310763681002
1.7101639831995354	0.1126774651600938
1.7186332738759285	0.11609471024197282
1.7270670891802913	0.11951478836949392
1.7354670216388874	0.12293764724894596
1.7438345537184954	0.126363236656299
1.752171068085875	0.12979150830271857
1.7604778566725754	0.13322241571217397
1.768756128677123	0.13665591410873779
1.77700701775743	0.14009196031573123
1.7852315883469596	0.14353051266032346
1.7934308413867857	0.14697153088832104
1.801605719427382	0.15041497608455967
1.8097571112294701	0.15386081059986656
1.8178858559108595	0.15730899798357656
1.8259927466848107	0.16075950292077557
1.8340785342422277	0.16421229117397873
1.842143929860139	0.16766732953035635
1.8501896081577698	0.171124585750149
1.8582162096678045	0.17458402852073174
1.8662243431714647	0.1780456274133725
1.8742145878061085	0.1815093528417835
1.8821874950262123	0.18497517602448676
1.8901435903811756	0.18844306894873752
1.8980833751730288	0.19191300433762704
1.9060073279468515	0.19538495561778413
1.913915905910944	0.19885889689087477
1.9218095462011704	0.20233480290489225
1.9296886670762563	0.20581264902817753
1.9375536690283581	0.20929241122512443
1.9454049357825298	0.21277406603194537
1.9532428352665527	0.21625759053562177
1.9610677204711968	0.21974296235220447
1.9688799302830904	0.22323015960771153
1.9766797902295203	0.22671916091865552
1.984467613203993	0.23020994537498207
1.9922437001199413	0.2337024925228206
2.0000083405292344	0.237196782348439
2.0077618132077224	0.24069279526335363
2.015504386683106	0.2441905120891701
2.023236319760799	0.24768991404469454
2.030957861982265	0.2511909827319242
2.0386692540827944	0.2546937001240799
2.046370728406685	0.25819804855342987
2.05406250929791	0.26170401069967975
2.0617448134771625	0.2652115695793754
2.069417850390263	0.26872070853542585
2.0770818225334935	0.27223141122692474
2.0847369257681674	0.2757436616198147
2.092383349609117	0.2792574439774965
2.1000212775071008	0.2827727428523841
2.1076508871037998	0.28628954307712506
2.1152723504864612	0.2898078297569683
2.122885834415034	0.2933275882616231
2.1304915005480938	0.29684880421807536
2.1380895056525127	0.3003714635034369
2.1456800018015567	0.30389555223801523
2.1532631365611743	0.30742105677856724
2.160839053178353	0.31094796371248323
2.16840789074004	0.3144762598509926
2.175969784344346	0.3180059322238439
2.18352486524831	0.32153696807326226
2.1910732610190604	0.32506935484876776
2.198615095670208	0.3286030802017328
2.2061504897968462	0.33213813198043063
2.2136795606995117	0.3356744982249731
2.2212024225089557	0.33921216716284774
2.2287191862959723	0.342751127204008
2.236229960187094	0.3462913669368387
2.2437348494650835	0.3498328751236143
2.251233956671375	0.3533756406965246
2.258727381701246	0.3569196527536532
2.266215221894681	0.3604649005550774
2.2736975721259824	0.3640113735192837
2.2811745248845368	0.3675590612193489
2.2886461703600647	0.37110795337980407
2.296112596511369	0.374658039872678
2.3035738891498054	0.3782093107149215
2.3110301320015862	0.3817617560646488
2.318481406779869	0.38531536621837403
2.325927793248312	0.3888701316079325
2.333369369282863	0.3924260427975542
2.340806210933826	0.3959830904812236
2.34823839247929	0.39954126547966373
2.3556659864849436	0.4031005587380405
2.3630890638523927	0.40666096132304763
2.370507693872861	0.41022246442062005
2.3779219442771873	0.4137850593335908
2.3853318812786393	0.4173487374790157
2.3927375696225313	0.4209134903862093
2.400139072628201	0.42447930969440073
2.407536452229582	0.4280461871504596
2.414929769018049	0.4316141146069753
2.422319082280183	0.4351830840201293
2.4297044500343485	0.43875308744761476
2.4370859290688265	0.4423241170468666
2.44446357497531	0.44589616507305263
2.4518374421832063	0.44946922387729715
2.4592075839911556	0.4530432859048118
2.466574052599699	0.4566183436932645
2.4739368991400865	0.4601943898709613
2.4812961737040644	0.4637714171552453
2.4886519253729795	0.46734941835095534
2.4960042022431055	0.47092838634869927
2.503353051453607	0.4745083141234525
2.5106985192113815	0.47808919473302147
2.518040650814745	0.48167102131650175
2.5253794906783766	0.48525378709295786
2.532715082355949	0.48883748536000204
2.5400474685626406	0.4924221094924658
2.5473766911952773	0.4960076529409517
2.554702791355276	0.49959410923072944
2.5620258093669848	0.5031814719603164
2.56934578479789	0.5067697348002983
2.5766627564778464	0.5103588914921624
2.5839767625171475	0.5139489358470939
2.5912878403233797	0.5175398617447533
2.598596026619994	0.5211316631322661
2.6059013574623355	0.5247243340230814
2.613203868253704	0.5283178684958766
2.620503593760908	0.5319122606935068
2.6278005681302226	0.5355075048220425
2.635094824901025	0.5391035951496654
2.642386397020487	0.5427005260057262
2.6496753168582363	0.5462982917798498
2.6569616162187466	0.549896886920898
2.664245326355239	0.5534963059361294
2.6715264779813666	0.5570965433901957
2.6788051012846457	0.560697593904373
2.686081225937741	0.5642994521556259
2.693354881110614	0.5679021128758153
2.7006260954807315	0.5715055708507656
2.7078948972458816	0.5751098209196257
2.71516131413322	0.5787148579739236
2.722425373410158	0.5823206769568325
2.7296871018950037	0.5859272728624634
2.7369465259657804	0.5895346407350222
2.7442036715707983	0.5931427756681773
2.7514585642371143	0.5967516728042572
2.758711229080294	0.6003613273336262
2.7659616908122033	0.6039717344938872
2.7732099737509013	0.6075828895693476
2.780456101828128	0.611194787890262
2.7877000985970692	0.6148074248321554
2.7949419872411987	0.6184207958152802
2.802181790581432	0.6220348963039293
2.809419531083693	0.625649721805841
2.8166552308662904	0.6292652678715942
2.8238889117067654	0.6328815300940014
2.8311205950493097	0.6364985041075716
2.8383503020109564	0.6401161855878904
2.8455780533888233	0.6437345702511231
2.8528038696657334	0.6473536538533894
2.8600277710170205	0.6509734321902808
2.8672497773166112	0.6545939010963324
2.874469908143007	0.6582150564445074
2.881688182784298	0.6618368941456054
2.8889046202451976	0.6654594101479059
2.8961192392514623	0.6690826004365609
2.9033320582556534	0.6727064610331567
2.910543095442306	0.6763309879952222
2.9177523687336655	0.679956177415839
2.9249598957935907	0.683582025423056
2.9321656940332432	0.6872085281795323
2.939369780615524	0.6908356818820534
2.9465721724600753	0.6944634827611409
2.9537728862476778	0.6980919270806083
2.9609719384241804	0.7017210111370769
2.9681693452056668	0.705350731259665
2.9753651225823394	0.7089810838095366
2.982559286322484	0.7126120651794874
2.9897518519767337	0.7162436717935747
2.9969428348818643	0.7198759001067103
3.004132250165188	0.7235087466043492
3.011320112747456	0.7271422078020127
3.018506437347199	0.7307762802449924
3.025691238484245	0.7344109605079907
3.0328745304829416	0.7380462451947146
3.040056327475969	0.7416821309375801
3.0472366434077953	0.7453186143973733
3.054415492037365	0.7489556922628438
3.061592886941887	0.7525933612504336
3.068768841519981	0.7562316181039527
3.075943368994503	0.7598704595942202
3.083116482415563	0.7635098825187531
3.090288194663776	0.7671498837014846
3.097458518453282	0.7707904599924731
3.104627466333756	0.7744316082675006
3.1117950506940546	0.7780733254278807
3.1189612837644844	0.7817156084001121
3.126126177619758	0.785358454135623
3.1332897441813476	0.7890018596104615
3.1404519952198098	0.7926458218249847
3.147612942358039	0.7962903378036741
3.1547725970731415	0.7999354045947996
3.1619309706988195	0.8035810192701466
3.169088074427841	0.8072271789247715
3.1762439193145227	0.8108738806767617
3.183398516276669	0.8145211216669441
3.190551876097929	0.8181688990586474
3.197704009430007	0.8218172100374698
3.2048549267946256	0.8254660518110037
3.21200463858576	0.8291154216086242
3.219153155071526	0.8327653166812263
3.2263004863963523	0.836415734301019
3.233446642582832	0.8400666717612792
3.240591633533545	0.8437181263761102
3.2477354690330986	0.8473700954802448
3.254878158750107	0.8510225764288362
3.262019712238277	0.8546755665971506
3.2691601389392204	0.8583290633804841
3.2762994481835155	0.8619830641938702
3.2834376491924266	0.8656375664718644
3.290574751079785	0.869292567668372
3.2977107628538165	0.8729480652564698
3.30484569341822	0.8766040567281328
3.3119795515739114	0.8802605395940626
3.3191123460210674	0.8839175113835586
3.326244085359857	0.8875749696442137
3.33337477809274	0.8912329119418478
3.3405044326251883	0.8948913358602066
3.347633057267506	0.8985502390008385
3.35476066023651	0.9022096189829456
3.361887249656172	0.905869473443106
3.3690128335596725	0.9095298000351942
3.3761374198903584	0.9131905964301444
3.383261016503248	0.9168518603158201
3.390383631166099	0.9205135893968048
3.3975052715608305	0.9241757813942588
3.4046259452849252	0.9278384340457785
3.4117456598521034	0.9315015451051549
3.4188644226942606	0.935165112342316
3.4259822411618592	0.9388291335430632
3.43309912252585	0.9424936065090136
3.440215073978059	0.9461585290573516
3.447330102632998	0.9498238990207624
3.454444215528418	0.9534897142472136
3.4615574196267094	0.9571559725998497
3.4686697218157185	0.9608226719568088
3.475781128910119	0.9644898102111298
3.4828916476519907	0.9681573852705413
3.4900012847121635	0.9718253950573721
3.497110046691204	0.9754938375084109
3.5042179401201103	0.9791627105747304
3.5113249714613457	0.9828320122215604
3.5184311471102117	0.9865017404282159
3.5255364733950385	0.990171893187866
3.532640956578573	0.9938424685074644
3.5397446028588684	0.9975134644076228
3.5468474183700014	1.001184878922464
3.553949409182836	1.0048567100994727
3.5610505813061772	1.0085289559994282
3.568150940687337	1.01220161469623
3.575250493213063	1.015874684276802
3.5823492447103726	1.019548162840969
3.5894472009471845	1.0232220485013213
3.5965443676332813	1.0268963393831183
3.603640750421099	1.0305710336241813
3.6107363549061273	1.0342461293747243
3.617831186628152	1.0379216247973146
3.624925251071587	1.041597518066703
3.632018553666426	1.045273807369751
3.639111099788765	1.048950490905285
3.6462028947617022	1.0526275668840335
3.6532939438557768	1.0563050335284694
3.660384252289852	1.0599828890727472
3.667473825231681	1.0636611317625775
3.6745626677986523	1.0673397598551415
3.681650785058147	1.0710187716189474
3.6887381820285343	1.0746981653337802
3.695824863679579	1.0783779392905761
3.702910834933152	1.082058091791334
3.709996100663706	1.0857386211490034
3.71708066569897	1.0894195256874002
3.7241645348205075	1.093100803741112
3.731247712764309	1.096782453655404
3.7383302042212727	1.100464473786111
3.7454120138379077	1.1041468624995756
3.7524931462167133	1.1078296181725258
3.7595736059168803	1.1115127391920088
3.7666533974546685	1.1151962239552855
3.773732525304052	1.1188800708697553
3.7808109938971435	1.122564278352856
3.7878888076248267	1.1262488448320016
3.7949659708370986	1.1299337687444664
3.802042487843637	1.1336190485373192
3.8091183629143477	1.137304682667347
3.816193600279679	1.1409906696009449
3.823268204131329	1.1446770078140776
3.830342178622422	1.1483636957921495
3.8374155278682656	1.1520507320299735
3.8444882559465756	1.1557381150316588
3.8515603668979748	1.159425843310538
3.8586318647265023	1.1631139153891068
3.8657027533999626	1.1668023297989314
3.8727730368504107	1.170491085080583
3.879842718974511	1.1741801797835545
3.88691180363396	1.1778696124661894
3.893980294655961	1.1815593816956207
3.9010481958335648	1.1852494860476845
3.908115510926066	1.1889399241068546
3.9151822436593795	1.1926306944661673
3.9222483977265066	1.1963217957271606
3.9293139767877148	1.2000132264997863
3.93637898447129	1.203704985402386
3.9434434243734335	1.2073970710615605
3.950507300058922	1.211089482112143
3.9575706150614556	1.2147822171971359
3.9646333728838417	1.2184752749676186
3.9716955769985507	1.2221686540827115
3.978757230847911	1.2258623532094894
3.9858183378445413	1.2295563710229391
3.992878901371507	1.2332507062058604
3.9999389247829438	1.2369453574488563
4.006998411404124	1.240640323450227
4.014057364531837	1.244335602915919
4.02111578743482	1.248031194559486
4.028173683353915	1.2517270971020027
4.035231055502491	1.2554233092720235
4.042287907066645	1.2591198298055102
4.04934424120566	1.2628166574457937
4.056400061052022	1.2665137909434803
4.063455369712013	1.270211229056438
4.070510170265858	1.2739089705497189
4.077564465767968	1.2776070141955014
4.084618259247296	1.281305358773039
4.0916715537075605	1.285004003068603
4.098724352127555	1.288702945875437
4.105776657461388	1.2924021859936934
4.112828472638758	1.2961017222303859
4.119879800565242	1.2998015533993368
4.126930644122492	1.3035016783211246
4.133981006168531	1.3072020958230288
4.141030889537986	1.310902804738983
4.148080297042392	1.3146038039095296
4.155129231470286	1.318305092181749
4.162177695587692	1.3220066684092486
4.169225692138044	1.3257085314520605
4.17627322384277	1.3294106801766512
4.183320293401233	1.3331131134558312
4.190366903491087	1.336815830168717
4.19741305676852	1.3405188292006986
4.204458755868431	1.344222109443377
4.211504003404678	1.3479256697945274
4.218548801970238	1.351629509158041
4.225593154137526	1.3553336264438989
4.232637062458495	1.359038020568109
4.2396805294649536	1.3627426904526767
4.246723557668618	1.3664476350255372
4.253766149561522	1.3701528532205485
4.2608083076160534	1.3738583439774124
4.267850034285187	1.3775641062416488
4.2748913320027615	1.3812701389645592
4.28193220318358	1.3849764411031695
4.288972650223631	1.3886830116201958
4.296012675500285	1.3923898494840028
4.303052281372483	1.3960969536685643
4.3100914701808914	1.3998043231534172
4.317130244248176	1.4035119569236345
4.324168605879078	1.407219853969773
4.331206557360526	1.4109280132878177
4.338244100962106	1.4146364338791968
4.3452812389358915	1.4183451147506825
4.352317973516842	1.4220540549143914
4.359354306922822	1.4257632533877207
4.366390241354937	1.4294727091933392
4.373425778997523	1.433182421359125
4.380460922018447	1.4368923889181429
4.387495672569151	1.440602610908594
4.39453003278494	1.4443130863738012
4.401564004785	1.4480238143621476
4.40859759067267	1.4517347939270595
4.4156307925355325	1.4554460241269673
4.422663612445571	1.4591575040252591
4.4296960524594	1.4628692326902732
4.43672811461824	1.466581209195225
4.443759800948226	1.470293432618203
4.450791113460496	1.474005902042126
4.457822054151273	1.4777186165547032
4.464852625002173	1.481431575248418
4.471882827980164	1.485144777220478
4.478912665037761	1.4888582215727808
4.485942138113222	1.4925719074118997
4.4929712491306075	1.4962858338490364
4.499999999999998	1.4999999999999998
4.507028392617506	1.5037144049851605
4.514056428865519	1.5074290479294312
4.521084110612726	1.5111439279622305
4.528111439714393	1.5148590442174592
4.535138418012304	1.5185743958334592
4.542165047335072	1.522289981952997
4.549191329498048	1.5260058017232097
4.556217266303694	1.5297218542956148
4.5632428595414485	1.53343813882603
4.570268110988079	1.5371546544745947
4.577293022407585	1.5408714004057018
4.58431759555151	1.5445883757879977
4.591341832158912	1.5483055797943326
4.5983657339565625	1.5520230116017477
4.605389302658954	1.5557406703914287
4.612412539968573	1.5594585553487037
4.619435447575891	1.5631766656630006
4.62645802715945	1.566895000527809
4.633480280386051	1.5706135591406714
4.6405022089109265	1.5743323407031689
4.647523814377557	1.5780513444208406
4.6545450984181205	1.5817705695032256
4.661566062653384	1.585490015163788
4.668586708692876	1.589209680619911
4.6756070381349675	1.592929565092866
4.682627052566947	1.5966496678077906
4.689646753565227	1.6003699879936657
4.696666142695282	1.604090524883277
4.703685221511847	1.6078112777132025
4.710703991559046	1.6115322457237935
4.717722454370332	1.6152534281591273
4.724740611468774	1.6189748242670117
4.7317584643670365	1.6226964332989395
4.738776014567341	1.6264182545100536
4.745793263561963	1.6301402871591815
4.7528102128328635	1.6338625305087404
4.7598268638520365	1.6375849838247536
4.766843218081515	1.6413076463768181
4.7738592769735355	1.6450305174380904
4.780875041970487	1.6487535962852433
4.787890514505136	1.6524768821984714
4.794905696000569	1.6562003744614366
4.801920587870444	1.6599240723612778
4.808935191518927	1.6636479751885673
4.815949508340801	1.6673720822372915
4.8229635397216555	1.671096392804846
4.82997728703783	1.674820906191995
4.836990751656519	1.678545621702852
4.844003934935907	1.6822705386448664
4.851016838225232	1.6859956563288054
4.8580294628647875	1.6897209740687202
4.865041810186131	1.6934464911819416
4.872053881511978	1.6971722069890371
4.879065678156466	1.7008981208138154
4.886077201425111	1.7046242319832916
4.893088452614866	1.7083505398276682
4.900099433014303	1.7120770436803214
4.907110143903558	1.7158037428777768
4.914120586554479	1.7195306367596839
4.9211307622306935	1.72325772466882
4.928140672187644	1.7269850059510414
4.935150317672631	1.7307124799552795
4.942159699924968	1.7344401460335204
4.949168820175966	1.7381680035407885
4.95617767964903	1.7418960518351208
4.963186279559736	1.7456242902775547
4.970194621115969	1.7493527182321216
4.977202705517689	1.7530813350657826
4.984210533957431	1.7568101401484784
4.991218107619983	1.760539132853045
4.998225427682749	1.7642683125552547
5.005232495315521	1.7679976786337472
5.01223931168079	1.771727230470046
5.019245877933691	1.7754569674485334
5.026252195222031	1.7791868889564193
5.033258264686448	1.7829169943837484
5.040264087460383	1.7866472831233609
5.047269664670156	1.790377754570883
5.054274997435059	1.7941084081247167
5.0612800868673835	1.79783924318602
5.068284934072478	1.8015702591586806
5.0752895401488365	1.8053014554493187
5.082293906188055	1.8090328314672477
5.089298033275025	1.81276438662448
5.096301922487899	1.8164961203356964
5.103305574898143	1.8202280320182345
5.110308991570601	1.8239601210920717
5.117312173563608	1.8276923869798205
5.124315121928915	1.8314248291066892
5.131317837711903	1.8351574469004985
5.1383203219514515	1.8388902397916298
5.145322575680131	1.842623207213043
5.1523245999242215	1.8463563486002448
5.159326395703739	1.8500896633912762
5.1663279640324	1.853823151026687
5.173329305917896	1.8575568109495495
5.180330422361707	1.861290642605412
5.187331314359319	1.8650246454423143
5.194331982900092	1.868758818910736
5.20133242896755	1.8724931624636236
5.208332653539179	1.8762276755563438
5.215332657586635	1.879962357646685
5.222332442075744	1.8836972081948498
5.229332007966511	1.8874322266634158
5.236331356213231	1.891167412517351
5.24333048776445	1.8949027652239772
5.250329403563094	1.898638284252972
5.2573281045464535	1.902373969076348
5.264326591646291	1.906109819168442
5.271324865788746	1.9098458340058917
5.278322927894579	1.9135820130676475
5.285320778879	1.9173183558349258
5.292318419651906	1.9210548617912255
5.299315851117757	1.9247915304222956
5.306313074175732	1.928528361216133
5.31331008971971	1.9322653536629661
5.320306898638323	1.9360025072552411
5.327303501815021	1.9397398214876151
5.3342999001280385	1.9434772958569302
5.3412960944505095	1.9472149298622148
5.3482920856505265	1.950952723004674
5.355287874591056	1.9546906747876598
5.362283462130072	1.9584287847166713
5.369278849120608	1.9621670522993455
5.376274036410703	1.965905477045433
5.383269024843525	1.969644058466799
5.3902638152573665	1.973382796077403
5.397258408485729	1.9771216893932972
5.404252805357227	1.9808607379325975
5.411247006695806	1.9845999412154867
5.418241013320641	1.9883392987642003
5.4252348260462115	1.9920788101030094
5.432228445682367	1.9958184747582195
5.439221873034311	1.9995582922581496
5.446215108902691	2.0032982621331215
5.453208154083564	2.0070383839154564
5.46020100936847	2.0107786571394577
5.467193675544474	2.014519081341401
5.474186153394175	2.0182596560595263
5.481178443695755	2.022000380834022
5.488170547222998	2.02574125520702
5.495162464745327	2.029482278722579
5.5021541970278305	2.0332234509266796
5.509145744831303	2.0369647713672094
5.516137108912274	2.0407062395939555
5.5231282900230285	2.0444478551585927
5.53011928891168	2.0481896176146765
5.537110106322103	2.0519315265176283
5.544100742994055	2.055673581424722
5.551091199663211	2.0594157818950887
5.558081477061096	2.063158127489687
5.5650715759152	2.0669006177713083
5.572061496949012	2.0706432523045675
5.579051240881991	2.0743860306558775
5.586040808429609	2.07812895239345
5.59303020030341	2.08187201708729
5.600019417211033	2.085615224309181
5.60700845985621	2.089358573632676
5.6139973289388045	2.0931020646330847
5.620986025154867	2.0968456968874714
5.627974549196605	2.1005894699746346
5.634962901752454	2.1043333834751117
5.641951083507136	2.108077436971162
5.648939095141579	2.111821630046757
5.65592693733305	2.1155659622875707
5.662914610755128	2.119310433280976
5.669902116077714	2.123055042616027
5.676889453967124	2.1267997898834636
5.683876625086026	2.1305446746756855
5.69086363009355	2.1342896965867553
5.6978504696452505	2.138034855212391
5.704837144393159	2.141780150149945
5.711823654985806	2.1455255809984144
5.718810002068235	2.149271147358408
5.725796186282039	2.153016848832161
5.73278220826535	2.1567626850235104
5.739768068652943	2.160508655537901
5.746753768076198	2.164254759982365
5.7537393071630625	2.168000997965513
5.76072468653822	2.171747369097537
5.767709906823007	2.17549387299019
5.774694968635457	2.179240509256789
5.781679872590365	2.1829872775122015
5.788664619299211	2.1867341773728284
5.795649209370328	2.1904812084566196
5.80263364340877	2.194228370383035
5.8096179220164395	2.1979756627730684
5.816602045792077	2.201723085249215
5.823586015331264	2.205470637435475
5.830569831226459	2.209218318957344
5.837553494067034	2.2129661294418024
5.844537004439292	2.216714068517322
5.851520362926446	2.2204621358138334
5.8585035701086605	2.224210330962734
5.865486626563124	2.2279586535968874
5.872469532864	2.2317071033505984
5.879452289582491	2.2354556798596192
5.88643489728679	2.2392043827611348
5.893417356542196	2.242953211693756
5.9003996679110715	2.246702166297518
5.907381831952892	2.250451246213868
5.914363849224211	2.2542004510856577
5.921345720278783	2.257949780557147
5.928327445667451	2.26169923427397
5.935309025938268	2.265448811883164
5.942290461636464	2.269198513033131
5.949271753304497	2.2729483373736548
5.95625290148205	2.276698284555875
5.963233906706008	2.2804483542322895
5.970214769510601	2.2841985460567544
5.977195490427268	2.287948859684459
5.984176069984802	2.291699294771937
5.991156508709263	2.295449850977051
5.998136807124087	2.2992005279589827
6.0051169657500525	2.302951325378239
6.012096985105295	2.3067022428966295
6.019076865705339	2.3104532801772724
6.026056608063109	2.314204436884582
6.033036212688965	2.3179557126842623
6.040015680090686	2.3217071072433053
6.046995010773508	2.325458620229977
6.0539742052401415	2.3292102513138193
6.060953263990772	2.3329620001656375
6.067932187523087	2.3367138664574956
6.0749109763323075	2.340465849862717
6.081889630911163	2.3442179500558638
6.088868151749941	2.347970166712742
6.095846539336489	2.3517224995103945
6.10282479415625	2.3554749481270907
6.109802916692233	2.359227512242325
6.116780907425075	2.3629801915368023
6.123758766833039	2.3667329856924484
6.130736495392023	2.3704858943923885
6.1377140935755845	2.3742389173209446
6.1446915618549225	2.377992054163634
6.1516689006989616	2.381745304607163
6.158646110574286	2.385498668339416
6.16562319194523	2.3892521450494586
6.172600145273823	2.393005734427523
6.179576971019841	2.3967594361650026
6.186553669640834	2.4005132499544577
6.1935302415920965	2.4042671754895912
6.200506687326724	2.408021212465267
6.207483007295591	2.4117753605774803
6.214459201947404	2.415529619523366
6.221435271728687	2.4192839890011957
6.2284112170837735	2.423038468710355
6.235387038454879	2.42679305835136
6.2423627362820655	2.4305477576258374
6.249338311003316	2.4343025662365303
6.25631376305441	2.438057483887272
6.26328909286911	2.4418125102830066
6.270264300879077	2.4455676451297697
6.27723938751389	2.4493228881346836
6.284214353201066	2.453078239005958
6.291189198366073	2.4568336974528697
6.298163923432366	2.460589263185782
6.305138528821367	2.464344935916123
6.312113014952477	2.468100715356378
6.319087382243117	2.4718566012200966
6.326061631108693	2.4756125932218733
6.333035761962689	2.4793686910773576
6.340009775216583	2.483124894503243
6.3469836712799275	2.4868812032172602
6.353957450560326	2.4906376169381663
6.36093111346346	2.494394135385755
6.367904660393071	2.4981507582808335
6.374878091751045	2.501907485345239
6.381851407937359	2.5056643163018206
6.3888246093500936	2.5094212508744325
6.395797696385463	2.5131782887879317
6.40277066943785	2.516935429768181
6.409743528899746	2.5206926735420314
6.416716275161856	2.5244500198373343
6.42368890861303	2.5282074683829188
6.4306614296402955	2.5319650189085925
6.437633838628908	2.53572267114515
6.4446061359623075	2.539480424824351
6.451578322022152	2.543238279678924
6.458550397188344	2.546996235442563
6.465522361839012	2.550754291849918
6.472494216350519	2.55451244863659
6.4794659610975405	2.558270705539142
6.486437596452957	2.5620290622950685
6.493409122787975	2.565787518642815
6.500380540472049	2.5695460743217544
6.507351849872983	2.5733047290722038
6.514323051356878	2.577063482635401
6.521294145288106	2.580822334753505
6.528265132029437	2.584581285169606
6.535236011941936	2.588340333627696
6.542206785385032	2.5920994798726857
6.5491774527165205	2.5958587236503954
6.556148014292538	2.5996180647075438
6.563118470467639	2.603377502791751
6.570088821594733	2.6071370376515253
6.577059068025131	2.6108966690362756
6.584029210108541	2.614656396696291
6.590999248193132	2.61841622038275
6.59796918262545	2.6221761398477015
6.604939013750463	2.625936154844071
6.61190874191164	2.62969626512566
6.618878367450852	2.6334564704471317
6.625847890708434	2.6372167705640144
6.63281731202322	2.6409771652326954
6.639786631732488	2.644737654210415
6.64675585017202	2.6484982372552666
6.653724967676069	2.6522589141261905
6.660693984577439	2.656019684582973
6.667662901207397	2.6597805483862365
6.67463171789576	2.6635415052974416
6.681600434970849	2.66730255507888
6.68856905275955	2.6710636974936746
6.695537571587269	2.6748249323057722
6.702505991777997	2.678586259279938
6.709474313654239	2.682347678181757
6.716442537537109	2.6861091887776287
6.723410663746283	2.689870790834763
6.730378692600047	2.693632484121178
6.737346624415228	2.697394268405688
6.744314459507288	2.7011561434579145
6.751282198190324	2.704918109048273
6.75824984077701	2.708680164947969
6.765217387578644	2.712442310929001
6.772184838905179	2.7162045467641476
6.779152195065206	2.7199668722269768
6.786119456365953	2.7237292870918286
6.7930866231132905	2.7274917911338186
6.800053695611801	2.731254384128844
6.8070206741646855	2.7350170658535546
6.8139875590738415	2.738779836085379
6.820954350639845	2.742542694602496
6.827921049161984	2.7463056411838536
6.834887654938225	2.750068675609148
6.841854168265242	2.753831797658825
6.848820589438454	2.757595007114091
6.855786918751946	2.761358303756883
6.862753156498577	2.7651216873698847
6.869719302969919	2.768885157736525
6.876685358456287	2.7726487146409604
6.883651323246763	2.776412357868083
6.890617197629151	2.780176087203511
6.897582981890043	2.7839399024335947
6.9045486763148	2.7877038033454027
6.911514281187541	2.79146778972672
6.918479796791184	2.7952318613660565
6.925445223407416	2.798996018052627
6.93241056131675	2.802760259576363
6.939375810798494	2.806524585727904
6.946340972130719	2.810288996298584
6.95330604559037	2.8140534910804513
6.960271031453197	2.817818069866243
6.967235929993743	2.8215827324493916
6.9742007414854355	2.825347478624031
6.981165466200516	2.8291123081849743
6.988130104410069	2.8328772209277258
6.995094656384049	2.83664221664847
7.00205912239125	2.8404072951440766
7.009023502699337	2.844172456212088
7.015987797574867	2.8479376996507266
7.022952007283238	2.851703025258879
7.029916132088768	2.8554684328361093
7.03688017225462	2.8592339221826393
7.0438441280429	2.8629994930993603
7.050807999714581	2.8667651453878227
7.0577717875295685	2.8705308788502344
7.064735491746644	2.8742966932894536
7.071699112623556	2.8780625885089983
7.07866265041693	2.8818285643130297
7.08562610538235	2.8855946205063607
7.092589477774327	2.8893607568944413
7.0995527678463155	2.893126973283369
7.106515975850716	2.896893269479878
7.113479102038875	2.900659645291336
7.120442146661094	2.904426100525745
7.127405109966667	2.908192634991739
7.134367992203819	2.911959248498579
7.1413307936197645	2.9157259408561464
7.148293514460695	2.9194927118749527
7.155256154971818	2.9232595613661303
7.162218715397266	2.927026489141417
7.169181195980214	2.930793495013175
7.176143596962834	2.934560578794378
7.183105918586293	2.9383277402986065
7.190068161090772	2.942094979340052
7.197030324715469	2.945862295733507
7.203992409698621	2.949629689294369
7.210954416277427	2.9533971598386257
7.217916344688195	2.9571647071828764
7.224878195166248	2.9609323311443085
7.231839967945912	2.9647000315406973
7.23880166326062	2.9684678081904163
7.24576328134279	2.972235660912415
7.252724822423937	2.976003589526235
7.259686286734644	2.979771593852006
7.266647674504541	2.9835396737104283
7.2736089859623085	2.987307828922777
7.280570221335763	2.991076059310915
7.287531380851744	2.9948443646972676
7.2944924647362	2.9986127449048388
7.301453473214153	3.0023811997571923
7.308414406509743	3.006149729078459
7.315375264846206	3.009918332693344
7.322336048445857	3.0136870104271
7.329296757530129	3.017455762105544
7.336257392319599	3.0212245875550554
7.343217953033896	3.0249934866025554
7.350178439891829	3.028762459075529
7.357138853111322	3.032531504802004
7.364099192909411	3.036300623610564
7.371059459502259	3.0400698153303263
7.378019653105204	3.0438390797909594
7.384979773932702	3.047608416822672
7.391939822198356	3.051377826256209
7.398899798114929	3.0551473079228564
7.40585970189435	3.058916861654431

==> Data/B3.dat <==
1.5652000000000001	0.1391
3.153	0.37720000000000004
3.242	1.1784000000000001
3.5151000000000003	0.2
3.8128	1.0632000000000001
3.9508	2.7339
4.	0.
4.0567	0.9064000000000001
4.064900000000001	1.0211000000000001
4.1977	1.8209000000000002
4.3628	1.7113
4.3682	1.073
4.4154	1.6658000000000002
4.6101	2.5405
4.7554	2.4035
4.8298000000000005	7.5922
5.0071	7.1291
5.022	7.0846
5.1195	1.6451
5.3959	2.9045
5.6296	2.6667
5.8115000000000006	8.546000000000001
6.0861	2.7389
6.657	3.1942000000000004
7.1355	4.7822000000000005
7.6863	4.145700000000001

==> Data/B3Free.dat <==
31.455000000000002	2.7074000000000003
31.918200000000002	2.8357
33.3348	3.2526

==> Data/O2Cintp1.dat <==
0	0
0.05033662288044194	0.007331003816853365
0.09956330766658247	0.0147772884346562
0.14772998677004473	0.022337014225738083
0.19488339978210997	0.030008428858330105
0.24106735312416494	0.03778986211828239
0.2863229542537229	0.045679721142213414
0.33068882332682975	0.053676486022858905
0.3742012848421756	0.06177870575176769
0.41689454147102256	0.0699849944683304
0.458800832001254	0.07829402798745944
0.4999505750868105	0.08670454058120025
0.5403725002890054	0.09521532199212235
0.580093767719217	0.10382521465861394
0.6191400774390188	0.11253311113422226
0.6575357696404251	0.1213379516849562
0.6953039165126823	0.13023872205004206
0.7324664066006503	0.13923445135302703
0.7690440223710753	0.1483242101513782
0.8050565116251522	0.15750710861382045
0.8405226533275175	0.1667822948156682
0.8754603183616	0.17614895314328738
0.9098865256681788	0.1856063027996222
0.9438174941770525	0.19515359640342622
0.9772686909003901	0.20479011867550967
1.0102548755193044	0.21451518520585744
1.0427901417627314	0.22432814129603174
1.0748879558484215	0.23422836087171595
1.1065611922300533	0.2442152454607024
1.1378221668713784	0.25428822323201405
1.168682668247509	0.26444674809218927
1.1991539862550578	0.2746902988350869
1.2292469391963248	0.2850183783418748
1.2589718989875704	0.2954305128280893
1.2883388147283745	0.3059262511349432
1.3173572347567948	0.3165051640622505
1.3460363273042038	0.3271668437405383
1.3743848998540777	0.3379109030401296
1.4024114172998339	0.3487369750151037
1.430124018989174	0.35964471238025286
1.457530534734801	0.37063378701924576
1.4846384998650286	0.381703889522373
1.511455169381764	0.39285472875236394
1.5379875312878564	0.4040860314368737
1.5642423191409631	0.41539754178633304
1.5902260238865376	0.42678902113598316
1.6159449050185009	0.43826024761097027
1.6414050011122918	0.4498110158134738
1.6666121397717006	0.461441136530918
1.6915719470278043	0.47315043646440313
1.716289856225231	0.48493875797651964
1.7407711164286963	0.49680595885782786
1.7650208003800654	0.5087519121112869
1.7890438120339336	0.5207765057540024
1.8128448936984687	0.5328796426357436
1.8364286328048718	0.5450612402736401
1.859799468329511	0.5573212307026477
1.8829616968634388	0.5696595603411263
1.9512376909770413	0.6071442620453609
1.9736058071395455	0.619795696500516
1.9957848567218124	0.6325254143325693
2.01777839411842	0.6453334462509812
2.0395898663413665	0.6582198368075659
2.0612226170984718	0.6711846443730803
2.082679890679802	0.6842279411267702
2.103964835662562	0.6973498130587701
2.125080508444486	0.71055035998528
2.146029876614852	0.723829695576492
2.1668158221718348	0.7371879473972606
2.1874411445943984	0.7506252569605053
2.207908563776362	0.7641417797934162
2.22822072282975	0.7777376855165312
2.2483801907642555	0.791413157935767
2.2683894650491845	0.8051683951475532
2.288250974063723	0.8190036096572072
2.3079670794412923	0.8329190285107594
2.3275400783131723	0.8469148934404207
2.3469722054564413	0.8609914610239471
2.366265635350855	0.8751490028581831
2.3854224841491845	0.8893878057470892
2.404444811565067	0.9037081719045807
2.4233346226824084	0.9181104191725853
2.4420938696899737	0.9325948812546965
2.460724453544738	0.9471619079658997
2.4792282255672493	0.9618118654988346
2.4976069889721577	0.9765451367071357
2.515862500336872	0.9913621214064242
2.533996471011153	1.0062632366935498
2.552010568470198	1.0212489172847576
2.5699064176138755	1.0363196158734902
2.587685602014296	1.0514758035085843
2.6053496651140895	1.066717969993684
2.6229001113774406	1.0820466243087494
2.6403384073959124	1.0974622950546054
2.657665982950934	1.1129655309215294
2.6748842320347794	1.1285569011829741
2.69199451383169	1.1442369962155579
2.70899815366083	1.160006428046581
2.725896443882495	1.1758658309303782
2.742690644769122	1.1918158619549264
2.7593819853423813	1.2078572016802238
2.775971664177714	1.2239905548100665
2.7924608501774797	1.2402166508989452
2.8088506833139064	1.2565362450959463
2.825142275342935	1.2729501189276267
2.84133671048997	1.2894590811220106
2.8574350461085496	1.3060639684760058
2.8734383133127865	1.3227656467686781
2.8893475175845635	1.3395650117230415
2.905163639356151	1.3564629900191847
2.9208876345691497	1.3734605403617772
2.9365204352103813	1.3905586546052449
2.9520629498254713	1.4077583589401153
2.967516064010678	1.4250607151443333
2.9828806408836424	1.4424668219036425
2.998157521533505	1.4599778162054178
3.0133475254509765	1.4775948748107217
3.0284514509387783	1.4953192158097055
3.0434700755028583	1.5131521002659094
3.05840415622481	1.5310948339554633
3.073254430115812	1.5491487692076915
3.088021614452349	1.5673153068541543
3.1027064070940638	1.5855958982937874
3.117309486783883	1.6039920476824123
3.131831513430621	1.6225053142556656
3.146273128374221	1.641137314795129
3.1606349546336934	1.659889726248388
3.17491759713784	1.678764288514641
3.189121642938751	1.6977628074086215
3.203247661408016	1.7168871578167126
3.2172962044156153	1.7361392870605188
3.231267806491296	1.7555212184845426
3.245162984968253	1.775035055286299
3.2589822401088773	1.7946829846089625
3.2727260552122353	1.8144672819186907
3.2863948967028995	1.8343903156909886
3.299989214200695	1.8544545524330174
3.313509440570797	1.8746625620715665
3.326955991953591	1.8950170237395896
3.3403292677735914	1.915520731997757
3.353629650726571	1.93617660353153
3.366857506744057	1.9569876843687677
3.3800131849340693	1.9779571576680683
3.3930970174970203	1.9990883521338456
3.4061093196153864	2.020384751120787
3.4190503893157094	2.0418500024979185
3.431920507301248	2.0634879293510773
3.4447199367534473	2.0853025416125517
3.4574489231000443	2.1072980487178836
3.470107693747546	2.129478873402975
3.4826964577753965	2.151849666769591
3.495215405588829	2.1744153247648312
3.507664708527083	2.1971810062402604
3.5200445184232363	2.2201521527799577
3.5323549671113073	2.2433345105141056
3.5445961658759035	2.2667341541669126
3.556768204838873	2.290357513625376
3.568871152276818	2.3142114033599444
3.580905053862398	2.3383030550808233
3.592869931821339	2.3626401540763267
3.6047657839960197	2.3872308797544255
3.6165925828050116	2.4120839509982153
3.628350274086434	2.437208677053902
3.6400387758111354	2.4626150148003525
3.651657976649393	2.4883136334078664
3.663207734372291	2.5143159875876213
3.6746878740656426	2.5406344008714177
3.686098186130639	2.5672821606557843
3.697438424040724	2.5942736271106304
3.708708301818554	2.6216243585111445
3.719907491190235	2.649351256129623
3.7310356183653224	2.677472732558186
3.742092260380876	2.706008908273422
3.7530769409345877	2.734981842467983
3.763989125615739	2.764415805756045
3.774828216421711	2.7943376044413357
3.7855935454211123	2.8247769688047857
3.796284367390009	2.855767021592782
3.8068998512023846	2.887344847958174
3.8174390696961806	2.9195521951056382
3.8279009876560215	2.9524363396965514
3.838284447444654	2.9860511750221974
3.848588151664929	3.020458590169348
3.858810642023022	3.0557302432692937
3.868950273262049	3.091949876022217
3.879005180594836	3.1292163864810214
3.8889732384059164	3.167647988105635
3.898852006981173	3.207387965366672
3.908638662420122	3.248612846414746
3.918329902251556	3.291544364055603
3.9279218147584043	3.3364676035466863
3.9374096918766077	3.383759769078629
3.946787749919937	3.433938328433711
3.9560486900385423	3.4877473844618114
3.965182956292269	3.5463276033869846
3.974177355294108	3.6115967916902334
3.9830120826413875	3.6872896530238384
3.991652452192052	3.783035210912649
3.9999999999999996	3.999999999999999
3.992342190670955	4.195636805729073
3.9849663927898162	4.270065147171778
3.9777739965431977	4.324451660311317
3.97073016743359	4.368425471221517
3.9638149501635964	4.4057213873299155
3.9570149978599	4.438257320136365
3.9503205984508716	4.467174042145049
3.943724294255119	4.493215763765194
3.9372201399986237	4.516900061635854
3.930803263215694	4.538604250120395
3.9244695849147986	4.558613525983764
3.9182156324170254	4.577149734893122
3.912038408618999	4.594389519233819
3.905935297545119	4.610476279104296
3.8999039941947937	4.6255283450054545
3.8939424512054606	4.639644733464723
3.8880488374863056	4.652909306111092
3.882221505581004	4.665393842480004
3.8764589655295927	4.67716035455914
3.870759863658116	4.688262860059222
3.8651229651651593	4.698748761601708
3.859547139675959	4.708659933914477
3.8540313491457883	4.718033591259571
3.848574637644651	4.726902987101779
3.843176122664308	4.7352979840732585
3.837834987668894	4.743245522485793
3.832550475670254	4.750770008642852
3.827321883654366	4.757893639132415
3.8221485577198435	4.76463667355766
3.8170298888162204	4.77101766539419
3.811965308990644	4.777053658580747
3.8069542880679843	4.782760355868425
3.801996330702464	4.7881522637394465
3.797090973749366	4.793242817766449
3.7922377839138	4.798044491548996
3.7874363556403448	4.802568891786002
3.782686309213009	4.806826841584274
3.777987289039538	4.810828453737244
3.7733389620978928	4.814583195413509
3.768741016525916	4.818099945456669
3.764193160337826	4.821387045304103
3.759695120253397	4.824452344373756
3.7552466406275675	4.827303240637528
3.7508474824698337	4.829946716992014
3.7464974225440546	4.832389373947754
3.742196252540525	4.834637459083398
3.73794377831317	4.836696893648544
3.733739819175441	4.838573296646321
3.7295842072494256	4.840272006682226
3.7254767868631085	4.841798101828038
3.7214174139914533	4.843156417717429
3.717405955737323	4.844351564062534
3.7134422898487673	4.84538793975721
3.7095263042694975	4.846269746712535
3.7056578967197753	4.847001002552686
3.70183697430515	4.847585552284318
3.6980634531507737	4.848027079039481
3.694337258059244	4.848329113980817
3.6906583221900973	4.848495045447894
3.687026586759272	4.848528127414867
3.6834420007570188	4.848431487322164
3.679904520682851	4.8482081333382006
3.6764141102962755	4.847860961101332
3.672970740382164	4.847392759987079
3.6695743885296617	4.846806218941148
3.6662250389237387	4.846103931914706
3.662922682148425	4.845288402934837
3.659667315000958	4.84436205083991
3.6564589403161136	4.8433272137067815
3.653297566799958	4.842186152994212
3.650183208872494	4.840941057424664
3.6471158865185203	4.839594046624592
3.6440956251462095	4.838147174541568
3.6411224554529276	4.836602432654927
3.6381964132977718	4.834961752995203
3.6353175395804533	4.833227010986266
3.632485880126086	4.83140002812293
3.629701485575542	4.829482574495694
3.6269644112810195	4.827476371173345
3.6242747172064784	4.825383092453254
3.6216324678326752	4.823204367988401
3.6190377320665137	4.82094178479947
3.616490583154415	4.818596889179659
3.6139910985995023	4.81617118849929
3.611539360082361	4.81366615291674
3.6091354533851336	4.811083217001719
3.6067794683187637	4.808423781276479
3.6044714986532127	4.805689213680122
3.6022116420504413	4.802880850960758
3.6000000000000005	4.800000000000001
3.5978366777570594	4.797047939073872
3.595721784282758	4.794025919053971
3.5936554321866483	4.790935164552433
3.591637737671226	4.787776875014027
3.589668820478281	4.784552225758424
3.5877488038370466	4.781262368975559
3.5858778144139842	4.777908434676707
3.5840559822640565	4.7744915316038234
3.5822834407835242	4.771012748099441
3.5805603266639356	4.767473152939328
3.578886779847464	4.763873796129934
3.57726294348327	4.760215709672527
3.575688963884986	4.7564999082958215
3.5741649904891055	4.752727390158753
3.572691175814266	4.74889913752497
3.571267675421307	4.745016117410531
3.569894647874045	4.741079282206151
3.5685722547006966	4.7370895702753275
3.567300660355867	4.733047906529539
3.5660800321829957	4.728955202981668
3.5649105403773027	4.724812359278719
3.563792357948992	4.72062026321484
3.5627256606868634	4.716379791225616
3.561710627122078	4.712091808864487
3.560747438492095	4.707757171262192
3.559836278704775	4.70337672356997
3.558977334302486	4.698951301387314
3.558170794426204	4.694481731174962
3.5574168507795796	4.689968830653784
3.5567156975928715	4.6854134091902
3.5560675315866765	4.680816268168718
3.5554725519354813	4.67617820135215
3.554930960230899	4.671499995230018
3.5544429604446104	4.66678242935567
3.5540087588908458	4.662026276672547
3.5536285641885215	4.657232303830056
3.553302587222834	4.652401271489465
3.5530310411063097	4.647533934620208
3.5528141411393075	4.642631042786963
3.5526521047699062	4.637693340427871
3.5525451515530064	4.6327215671242
3.5524935031087863	4.627716457861782
3.552497383080381	4.622678743284505
3.552557017090695	4.61760914994014
3.552672632698387	4.612508400518752
3.552844459352824	4.607377214083948
3.553072728348242	4.602216306297182
3.553357672776768	4.597026389635332
3.5536995274804513	4.591808173601757
3.5540985290021117	4.586562364931016
3.554554915535007	4.581289667787406
3.5550689268717384	4.575990783957533
3.555640804351595	4.570666413037005
3.5562707908043967	4.565317252611447
3.5569591305004016	4.5599439984319226
3.5577060690879456	4.55454734458493
3.558511853538804	4.549127983657037
3.5593767320875283	4.543686606894305
3.5603009541707524	4.538223904356564
3.5612847703646153	4.53274056506665
3.56232843232069	4.527237277154663
3.563432192700248	4.521714727997336
3.5645963051069876	4.5161736043525735
3.5658210240179486	4.510614592489207
3.567106604712854	4.505038378312041
3.5684533032015344	4.499445647482211
3.5698613761496967	4.493837085532913
3.571331080802803	4.488213377980521
3.5728626749081305	4.482575210431126
3.5744564166349444	4.476923268682524
3.5761125644926612	4.471258238821662
3.577831377247284	4.465580807317554
3.5796131138356087	4.45989166110968
3.5814580332776718	4.4541914876918645
3.583366394587009	4.448480975191636
3.5853384566789916	4.442760812445064
3.5873744782770354	4.437031689067052
3.5894747178167785	4.431294295517092
3.5916394333481474	4.425549323160444
3.593868882435331	4.41979746432474
3.596163322054654	4.414039412351972
3.598523008490299	4.408275861645841
3.600948197227944	4.402507507714456
3.603439142846225	4.396735047208335
3.60599609890614	4.390959177953665
3.6086193178382318	4.385180598980822
3.611309050827762	4.379400010548082
3.614065547697684	4.373618114160491
3.6168890567895757	4.367835612583872
3.619779824842462	4.3620532098539035
3.6227380968696195	4.356271611280251
3.6257641160332827	4.3504915234457
3.6288581235173956	4.344713654200244
3.6320203583983752	4.338938712650094
3.635251057513911	4.333167409141573
3.6385504553298804	4.327400455239834
3.641918783805415	4.32163856370239
3.645356272256148	4.315882448447392
3.648863147215698	4.31013282451664
3.6524396322954766	4.3043904080332664
3.6560859480428425	4.298655916154087
3.6598023117977063	4.292930067016565
3.6635889375476087	4.287213579680371
3.6674460357814316	4.281507174063513
3.6713738133417277	4.275811570873016
3.6753724732758193	4.270127491530115
3.679442214685765	4.264455658089975
3.6835832325772206	4.2587967931559145
3.687795717707414	4.253151619788108
3.6920798564321986	4.2475208614068025
3.696435830552461	4.241905241690019
3.7008638171598434	4.236305484465772
3.705363988482025	4.230722313598804
3.7099365117276415	4.225156452871868
3.7145815489309606	4.219608625861582
3.719299256796513	4.214079555808886
3.7240897865437526	4.20856996548415
3.7289532837519657	4.203080577046974
3.7338898882055176	4.1976121119007335
3.7388997337396606	4.192165290541956
3.7439829480869946	4.186740832404556
3.749139652724847	4.181339455699065
3.7543699627236378	4.175961877246886
3.759673986596502	4.1706088123097205
3.7650518261502466	4.16528097441423
3.7705035763379584	4.159979075172084
3.776029325113329	4.154703824095489
3.7816291532869393	4.149455928408344
3.787303134384727	4.144236092853163
3.793051334508755	4.139045019493921
3.7988738122005605	4.133883407514962
3.804770618307225	4.128751953016178
3.810741795850395	4.123651348804593
3.8167873798984537	4.118582284182579
3.822907397442028	4.113545444732875
3.82910186727305	4.108541512100636
3.835370799867571	4.103571163772716
3.841714197272534	4.098635072854415
3.848132052996652	4.093733907843916
3.8546243519057333	4.0888683324046715
3.8611910701224326	4.084039005135974
3.867832174930821	4.0792465793419765
3.874547624685847	4.0744917027994205
3.8813373687279302	4.069775017524363
3.8882013473028287	4.065097159538158
3.895139491486972	4.060458758633007
3.902151723118454	4.0558604381373335
3.9092379547338334	4.051302814681327
3.9163980895108432	4.046786497962913
3.923632021217295	4.042312090514482
3.930939634166214	4.037880187470694
3.9383208031772865	4.033491376337635
3.9457753935450297	4.029146236763696
3.95330326101337	4.024845340312439
3.9609042517571207	4.020589250237811
3.9685782023703053	4.016378521262
3.9763249398613767	4.012213699356261
3.984144281655434	4.008095321525031
3.9920360356036695	4.004023915593651
4.	4.
4.008035963604257	3.996024083590363
4.016143705673852	3.9920966654198295
4.024322996001348	3.988218234557536
4.032573594960219	3.984389269897033
4.040895253557624	3.980610239972081
4.049287713494187	3.9768816027781515
4.057750707231275	3.973203805599909
4.066283958065416	3.969577284844931
4.074887180209711	3.9660024658839474
4.083560078882511	3.962479762897819
4.092302350402889	3.9590095787315076
4.101113682293143	3.955592304755259
4.109993753388065	3.9522283207332114
4.1189422339508335	3.948917994699632
4.127958785795557	3.9456616828429683
4.13704306241617	3.9424597293978914
4.14619470912161	3.9393124665454864
4.155413363177121	3.9362202143217466
4.164698653951505	3.9331832805344904
4.174050203070088	3.9302019606888265
4.1834676245732885	3.9272765379212693
4.192950525080552	3.9244072829425853
4.20249850395943	3.9215944539894445
4.2121111534995945	3.9188382967849296
4.221788059091593	3.9161390445079416
4.231528799410056	3.9134969177715275
4.241332946601168	3.9109121246101313
4.251200066474109	3.9083848604757634
4.261129718696298	3.9059153082430593
4.271121456992052	3.9035036382231967
4.281174829344534	3.9011500081865966
4.2912893782006405	3.8988545633943605
4.301464640678607	3.896617436638336
4.31170014877802	3.894438748289725
4.321995429592033	3.8923186063561115
4.332350005521433	3.8902571065467884
4.342763394490346	3.888254332346232
4.353235110163293	3.886310355095582
4.3637646621633355	3.884425234081941
4.3743515562910025	3.882599016635343
4.384995294743785	3.8808317382331783
4.395695376335928	3.879123422611881
4.406451296718204	3.8774740818856794
4.4172625485974875	3.875883716672175
4.42812862195583	3.874352316224539
4.439049004268821	3.8728798585700748
4.45002318072293	3.8714663106549185
4.461050634431713	3.8701116284946195
4.472130846650518	3.8688157573303554
4.483263296989566	3.867578631790505
4.494447463625147	3.8664001760573417
4.505682823508744	3.8652803040385493
4.516968852573844	3.8642189195433234
4.52830502594033	3.8632159164627473
4.539690818116159	3.862271178954205
4.551125703196231	3.861384581629533
4.562609155058259	3.8605559897466364
4.5741406475554784	3.859785259404312
4.58571965470603	3.8590722377399764
4.597345650878921	3.8584167631300534
4.60901811097637	3.857818665392731
4.620736510612484	3.857277765992825
4.632500326288097	3.856793878248492
4.644309035561678	3.8563668075395157
4.656162117216246	3.8559963515169255
4.668059051422154	3.8556823003136786
4.679999319895716	3.8554244367561687
4.69198240605356	3.855222536576318
4.704007795162679	3.8550763686240077
4.716074974486119	3.8549856950796233
4.728183433424266	3.85495027166649
4.740332663651646	3.854969847862975
4.752522159249338	3.855044167114049
4.764751416832797	3.855172967042106
4.777019935675248	3.8553559796568346
4.789327217826522	3.8555929315639603
4.801672768227416	3.8558835441726727
4.814056094819513	3.8562275339015626
4.826476708650576	3.856624612382905
4.838934123975393	3.857074486665125
4.851427858352265	3.857576859413295
4.863957432735024	3.8581314291075266
4.876522371560718	3.8587378902391105
4.889122202832947	3.859395933504286
4.901756458200938	3.8601052459955145
4.91442467303436	3.8608655113901422
4.927126386494004	3.861676410136357
4.939861141598324	3.8625376196363272
4.95262848528593	3.8634488144264445
4.965427968474113	3.86440966635458
4.978259146113431	3.8654198447542827
4.991121577238483	3.866479016615848
5.0040148250149095	3.8675868467541905
5.01693845678268	3.8687429979734778
5.02989204409581	3.869947131228463
5.042875162758535	3.8711989057824745
5.055887392858034	3.8724979793620387
5.068928318793807	3.873844008308088
5.081997529303775	3.8752366477237388
5.095094617487192	3.8766755516186175
5.108219180824464	3.878160373049719
5.121370821193952	3.879690764258789
5.134549144885855	3.8812663768062237
5.147753762613261	3.882886861701495
5.160984289520452	3.884551869530088
5.174240345188553	3.8862610505769775
5.187521553638613	3.8880140549466526
5.200827543332203	3.889810532679693
5.214157947169638	3.8916501338659333
5.227512402485872	3.893532508754232
5.240890551044178	3.8954573078588672
5.254292039027707	3.8974241820625997
5.267716517028985	3.899432782716425
5.281163640037446	3.901482761736058
5.294633067425082	3.9035737716951777
5.308124462930279	3.9057054659154904
5.321637494639941	3.9078774985536278
5.335171834969969	3.9100895246849454
5.348727160644141	3.912341200384258
5.362303152671536	3.9146321828035617
5.375899496322509	3.9169621302467847
5.389515881103334	3.919330702241628
5.403152000729544	3.92173755960854
5.416807553098088	3.924182364526879
5.430482240258328	3.9266647805983133
5.444175768381963	3.929184472907523
5.457887847731934	3.931741108080247
5.4716181926303875	3.9343343543387315
5.485366521425741	3.9369638815546475
5.49913255645891	3.939629361299515
5.512916024028774	3.942330466892708
5.526716654356902	3.9450668734470806
5.540534181551633	3.9478382579122826
5.554368343571521	3.9506442991158135
5.568218882188233	3.953484677801879
5.582085542948908	3.9563590766680896
5.595968075138074	3.959267180400083
5.609866231739119	3.962208675704097
5.623779769395385	3.96518325133757
5.637708448370934	3.968190598137812
5.651652032511001	3.9712304090488066
5.665610289202202	3.974302379146187
5.679582989332502	3.977406205660455
5.693569907251017	3.980541587998482
5.707570820727648	3.983708227763345
5.721585510912604	3.9869058287725605
5.735613762295847	3.990134097074748
5.74965536266645	3.993392740964789
5.763710103071968	3.996681470997517
5.777777777777775	3.999999999999999
5.791858184226449	4.003348043082445
5.805951122997197	4.006725317647797
5.820056397765355	4.010131543400037
5.834173815261998	4.013566442351272
5.8483031852336635	4.017029738827621
5.8624443204022025	4.020521159473964
5.876597036424807	4.024040433257577
5.890761151854218	4.027587291470714
5.904936488099115	4.031161467732158
5.919122869384728	4.034762697987791
5.933320122713668	4.0383907205102165
5.9475280778270125	4.04204527589747
5.961746567165639	4.045726107070866
5.9759754258318285	4.049432959271992
5.990214491551149	4.053165580058916
6.004463604634636	4.056923719301615
6.018722607941262	4.060707129176665
6.0329913468407455	4.064515564161233
6.047269669176649	4.068348781026396
6.061557425229827	4.072206538829807
6.0758544676822135	4.076088598907753
6.090160651580934	4.0799947248666335
6.104475834302794	4.083924682573864
6.118799875519105	4.08787824014827
6.133132637160879	4.091855167949956
6.147473983384402	4.0958552385697065
6.161823780537151	4.099878226817928
6.176181897124108	4.103923909713163
6.190548203774459	4.107992066470184
6.204922573208647	4.112082478487723
6.219304880205831	4.116194929335813
6.233695001571725	4.120329204742796
6.248092816106813	4.124485092582016
6.262498204574983	4.1286623828581925
6.276911049672514	4.1328608676935215
6.291331235997472	4.1370803413134976
6.3057586500194995	4.141320600032501
6.320193180049997	4.145581442239145
6.334634716212674	4.149862668381402
6.349083150414511	4.154164080951542
6.363538376317118	4.15848548447088
6.378000289308442	4.162826685474348
6.392468786474903	4.167187492494929
6.406943766573904	4.171567716047923
6.421425130006692	4.175967168615111
6.435912778791663	4.180385664628783
6.450406616537987	4.184823020455673
6.464906548419648	4.189279054380796
6.479412481149831	4.193753586591205
6.493924322955713	4.198246439159684
6.508441983553594	4.202757436028366
6.522965374124419	4.207286402992325
6.537494407289641	4.211833167683096
6.552028997087464	4.216397559552196
6.566569058949441	4.220979409854598
6.581114509677418	4.225578551632205
6.595665267420831	4.230194819697309
6.6102212516543535	4.234828050616061
6.624782383155905	4.239478082691939
6.639348583984968	4.244144755949241
6.6539197774612635	4.248827912116596
6.668495888143756	4.253527394610503
6.68307684181	4.25824304851891
6.697662565435788	4.262974720584828
6.712252987175136	4.267722259189997
6.726848036340601	4.272485514338595
6.7414476433838875	4.2772643376410215
6.756051739876777	4.282058582297714
6.770660258492387	4.28686810308306
6.785273132986674	4.291692756329361
6.799890298180314	4.296532399910873
6.814511689940814	4.301386893227932
6.829137245164958	4.306256097191155
6.843766901761511	4.311139874205725
6.85840059863423	4.316038088155773
6.873038275665138	4.320950604388839
6.887679873698093	4.32587728970044
6.902325334522607	4.330818012318717
6.916974600857961	4.335772641889211
6.93162761633755	4.3407410494597025
6.946284325493538	4.345723107465188
6.960944673741712	4.350718689712943
6.975608607366629	4.355727671367702
6.990276073507022	4.360749928936942
7.004947020141407	4.365785340256281
7.019621396073975	4.37083378447499
7.034299150920698	4.375895142041616
7.048980235095689	4.380969294689718
7.063664599797777	4.38605612542373
7.078352196997312	4.3911555185049265
7.0930429794232195	4.396267359437522
7.107736900550231	4.401391534954876
7.122433914586374	4.406527933005825
7.137133976460652	4.411676442741136
7.151837041810944	4.416836954500077
7.166543066972111	4.422009359797114
7.181252008964303	4.427193551308723
7.195963825481475	4.4323894228603296
7.210678474880086	4.437596869413372
7.225395916168004	4.442815787052484
7.240116108993598	4.448046072972799
7.254839013635031	4.453287625467383
7.269564590989708	4.458540343914781
7.284292802563932	4.463804128766699
7.29902361046274	4.469078881535796
7.313756977379878	4.474364504783604
7.328492866588012	4.479660902108573
7.343231241929045	4.48496797813423
7.357972067804649	4.49028563849747
7.372715309166924	4.49561378983696
7.387460931509251	4.50095233978166
7.402208900857286	4.506301196939482
7.416959183760106	4.511660270886049
7.431711747281525	4.51702947215358
7.446466558991545	4.522408712219903
7.461223586957967	4.5277979034975715
7.475982799738146	4.53319695932311
7.490744166370866	4.538605793946365
7.505507656368411	4.544024322519986
7.520273239708696	4.549452461089011
7.53504088682761	4.554890126580568
7.5498105686114485	4.560337236793698
7.564582256389486	4.5657937103892845
7.579355921926678	4.5712594668800985
7.594131537416494	4.576734426620944
7.608909075473883	4.582218510798941
7.623688509128316	4.587711641423889
7.638469811817036	4.5932137413187535
7.653252957378315	4.5987247341102675
7.668037920044934	4.604244544219626
7.682824674437698	4.609773096853294
7.697613195559103	4.61531031799392
7.712403458787106	4.620856134391362
7.727195439868992	4.626410473553795
7.741989114915359	4.631973263738953
7.756784460394204	4.63754443394544
7.771581453125108	4.643123913904173
7.786380070273534	4.648711634069899
7.801180289345188	4.654307525612834
7.815982088180536	4.659911520410377
7.830785444949357	4.665523551038945
7.845590338145435	4.671143550765886
7.860396746581306	4.676771453541499
7.87520464938313	4.682407193991143
7.89001402598562	4.688050707407441
7.904824856127082	4.693701929742574
7.919637119844529	4.699360797600681
7.934450797468884	4.705027248230318
7.949265869620247	4.710701219517053
7.964082317203293	4.716382649976103

==> Data/O2Cintp2.dat <==
9.182941641434418	0.2685911130797656
7.660583512788599	0.33126444461023974
6.726224590915759	0.38194104195545187
6.069835522461663	0.42404373726580635
5.570925629257177	0.4594248706154713
5.171449307432041	0.489249488871048
4.83947436993336	0.514324149826517
4.555761021159934	0.5352459290428511
4.3079201435678005	0.5524791385931975
4.087558833534104	0.5663985670087008
3.888759535703268	0.5773155639792736
3.7072131728456625	0.5854946391734706
3.539697521830021	0.5911644953304291
3.383749025574556	0.5945256368404779
3.237448449317158	0.5957557875830695
3.099276370656191	0.5950138607461131
2.968013048630256	0.5924429442982297
2.8426673714006077	0.5881726005519762
2.7224253734101467	0.582320676956831
2.5580303782378406	0.5714162700412341
2.4475930628557268	0.5621516758093337
2.3403638435251417	0.5516386726014506
2.2359664835198	0.5399575793005534
2.134079115482087	0.5271824719820549
2.034424890038012	0.5133817699996566
1.936764493222063	0.498618750476734
1.8408901074351605	0.4829520034424386
1.746620498930689	0.46643583706983804
1.653796992689564	0.44912064043540645
1.5622801523534597	0.4310532097090951
1.4719470248203264	0.4122770425523067
1.3826888404032043	0.39283260464240477
1.2944090830494444	0.3727575715824669
1.2070218630779492	0.35208704894132636
1.120450538684654	0.3308537727633559
1.0346265431470552	0.3090882925628895
0.9494883829938849	0.2868191385547232
0.8649807789587988	0.26407297465534363
0.7810539267239162	0.2408747386088672
0.6976628585914328	0.21724777043916133
0.6147668905338388	0.1932139302995144
0.5323291417434636	0.16879370667904503
0.45031611596634175	0.144006315827518
0.36869733566846474	0.118869793174742
0.28744502152581286	0.09340107744535442
0.20653381091632766	0.06761608810288622
0.12594051007230703	0.0415297966974546
0.04564387536450147	0.015156292638092816

==> Data/O2Cintp3.dat <==
7.480245577525766	2.940707586580781
7.377294198628857	2.9034228732760097
7.27430186653857	2.8661662120969664
7.171266071469596	2.828939408417142
7.068184094871171	2.7917444256804194
6.965052987329896	2.7545834030590735
6.8618695436154695	2.7174586755287233
6.758630274430654	2.6803727967544844
6.6553313743484654	2.643328565257641
6.551968685325235	2.606329054423716
6.448537655064208	2.5693776470249317
6.345033289365867	2.532478075067866
6.241450097432667	2.495634465947596
6.1377820288895215	2.4588513961012275
6.034022401027971	2.422133953618074
5.9301638144691005	2.3854878115956097
5.82619805505246	2.3489193144494274
5.722115979274935	2.312435579917988
5.6179073799985435	2.276044620183848
5.5135608283845325	2.239755486409657
5.409063487047872	2.203578442123681
5.304400888200579	2.1675251723740976
5.199556668984599	2.131609037525727
5.094512254177926	2.0958453831676267
4.989246473847709	2.060251921075524
4.883735100126868	2.0248492008722763
4.777950282844019	1.9896611984469676
4.671859857882585	1.9547160560506673
4.565426494399475	1.9200470213506506
4.45860663673825	1.8856936501919792
4.351349183140739	1.8517033628107706
4.243593825019426	1.818133479504489
4.135268946088313	1.7850539151412095
4.026288948236131	1.752550791692374
3.916550828746961	1.7207313492706473
3.805929780134332	1.6897307237763095
3.6942735212084075	1.6597214548481476
3.581395006579685	1.6309270624694725
3.467063135649193	1.6036418076100267
3.3509911856342036	1.578260048259049
3.2328231736421107	1.55532079919714
3.112119844424534	1.5355768674473786
2.988350097262516	1.520104364475976
2.8609044837820496	1.5104790105791281
2.7291749548986193	1.5090611863397874
2.592811920299558	1.519445405640992
2.4524136412873467	1.547100484488363
2.3111111111111127	1.5999999999999988
2.1773412205184277	1.6882910861630753
2.0670504390471804	1.821034119773427
2.	1.9999999999999978
1.9893700783282662	2.2169653690793667
2.035941917772716	2.458947612146473
2.132183903692777	2.7146545802823603
2.2684511564541348	2.9765976400391865
2.4361715261495753	3.24039795085887
2.628610007386646	3.503633004063368
2.84069107129224	3.7650019983596343
3.0686203346563916	4.023829457430364
3.309543029190867	4.27978723379236
3.561284770364619	4.532740565066646
3.822165535591857	4.782662192009838
4.090868274794836	5.029583799299747
4.36634601091578	5.273568186444599
4.64775558626649	5.5146931535240284
4.934409844029463	5.753042124951909
5.225742656479528	5.988698710809283
5.521283003209556	6.2217435989893
5.820635504405107	6.45225283922201
6.123465618140558	6.680296961185986

==> Data/O2Cintp4.dat <==
0	0
0.10687274407086117	0.035459703306292695
0.214194902856879	0.07071180528137867
0.3220302530587321	0.10572938309366399
0.4304551501965158	0.1404806768810598
0.539561768202796	0.17492795962530513
0.6494623873558174	0.2090260769565626
0.7602951460362128	0.2427205395696357
0.8722318699059073	0.2759450011532216
0.985488902458959	0.30861788009802826
1.1003423583547685	0.3406377693137574
1.2171500388615697	0.3718771011205322
1.336383632187554	0.4021732521346738
1.4586772370216492	0.4313158140157854
1.5849026194108249	0.45902798955943913
1.7162898562252638	0.48493875797652053
1.8546283126341774	0.5085401242737868
2.0026169377119056	0.5291195027783789
2.1645087861888683	0.5456491734449589
2.3473781216677767	0.5565986421252319
2.563828473850423	0.5596020491411262
2.6915232001775404	0.5570136049640799
2.8384530608063914	0.5508372134398946
3.0123996974896867	0.5401669122129141
3.225827971972622	0.5237825689201301
3.500000000000002	0.49999999999999906
3.8744492706024047	0.4664099531727736
4.43263869008535	0.41935546170089244
5.391687550453748	0.3526179197655006
7.613383905672907	0.2525106783805279
130.97410411901603	0.01355594684162512

==> Data/O3.dat <==
0.9649000000000001	0.049100000000000005
1.0909	0.
3.5740000000000003	0.8779
4.8467	2.1506000000000003
5.1972000000000005	8.1514
6.0256	3.4477
6.903700000000001	3.1791

==> Data/O3B3.dat <==
1.0927	0.0512
1.2121	0.
2.2099	0.1267
2.4861	0.0223
2.5212000000000003	0.4864
2.5455	0.
3.3807	1.0147000000000002
3.6577	0.5082
3.8280000000000003	0.7871
3.8324000000000003	0.9734
3.9711000000000003	0.9754
4.3635	1.9879
4.3904000000000005	1.971
4.4631	1.5937000000000001
4.6267000000000005	1.9113
4.9116	1.9195
4.925	7.684
4.9932	7.868600000000001
5.236400000000001	0.6944
5.2506	2.9774000000000003
5.265000000000001	2.4010000000000002
5.3352	2.9489
5.447	2.9328000000000003
5.463900000000001	2.4447
5.7138	1.7591
6.8479	3.1688
7.3039000000000005	3.894
8.2258	2.2447
8.2317	2.2437

==> Data/O3Free.dat <==
31.2891	2.8499000000000003

==> Data/cub5nondiag.dat <==
1.	0.5907
1.	0.5998
1.	0.6053000000000001
1.	0.8776
1.	0.8887
1.	0.8919
1.	0.8994000000000001
1.	0.9159
1.	0.9306000000000001
1.	0.9333
1.	1.0202
1.	1.0267
1.	1.0296
1.	1.0298
1.	1.0441
1.	1.0502
1.	1.0516
1.	1.0758
1.	1.0789
1.	1.0802
1.	1.0809

==> Data/cubtetl.dat <==
0	15.99999999999998
0	9.999999999999993
0	12.000000000000002
0	18.
0	0

==> Data/cubtetm.dat <==
0.5	10.588235294117649
0.5	10.657719646021256
0.5	12.39129623586284
0.5	12.423923517234979
0.5	12.478416843212479
0.5	14.22391805840254
0.5	12.57966450051229
0.5	14.263350873605047
0.5	14.26430374698401
0.5	14.265904588316008
0.5	10.76272188582128
0.5	11.612903225806445
0.5	12.377010673904948
0.5	14.239529498502817
0.5	12.429274058404742
0.5	14.245403927237977
0.5	14.245595275849261
0.5	12.52632061892027
0.5	14.465313749605812
0.5	14.187263705244339
0.5	14.507127728806338
0.5	14.518801157827859
0.5	14.555609378689375
0.5	14.278245761940937
0.5	14.279326067218785
0.5	14.279349481302702
0.5	14.803779783569025
0.5	14.796434944429969
0.5	14.56226964397375
0.5	14.559774986829776
0.5	14.865919908139823
0.5	12.343093043435458
0.5	12.432336446948423
0.5	14.817273027225983
0.5	14.189450410387277
0.5	14.537040928733369
0.5	11.279020644175093
0.5	10.938558965677117
0.5	14.55944047284598
0.5	15.349624748708447
0.5	14.814223293891557
0.5	14.536541696113112
0.5	14.554749984958328
0.5	14.779184883639685
0.5	15.478669400505309
0.5	12.22843716433523
0.5	14.173644563030619
0.5	14.845311696571109
0.5	15.663709479794147
0.5	14.585387051799842
0.5	14.80899737366429
0.5	14.685366872892212
0.5	14.542818226132361
0.5	15.551556490653343
0.5	14.63594316425819
0.5	15.552359820587494
0.5	14.907749172208284
0.5	14.855274221296536
0.5	14.89324607596161
0.5	15.726409366807466
0.5	15.726999183771014
0.5	14.652609436066538
0.5	14.899024502760689
0.5	14.601813321348917
0.5	14.915758650376562
0.5	14.850625293412453
0.5	14.869443775540718
0.5	14.821282738102232

==> Data/cubtetplot.dat <==
0.	9.999999999999996
0.	12.000000000000002
0.	18.
0.01	10.011123470522802
0.01	10.012827749106401
0.01	15.95985599569643
0.01	11.992005329780149
0.01	12.00736781452031
0.01	12.00796931641141
0.01	12.008861964554
0.01	12.010204292575068
0.01	15.962930315679488
0.01	15.96137031163774
0.01	12.00700812079659
0.01	12.00789977100891
0.01	12.00924059822017
0.01	15.9639456439022
0.01	15.961914619908127
0.01	10.015228041880993
0.01	17.936880185024936
0.01	15.96259752443456
0.01	15.964789536783156
0.01	15.965777235172734
0.01	15.965826077016104
0.01	15.957854770584696
0.01	15.958357437670355
0.01	12.006229721316076
0.01	12.007567792554537
0.01	15.967450193554246
0.01	15.973851208773766
0.01	15.973754284687793
0.01	15.975457419060499
0.01	15.967286330496739
0.01	15.967564879529059
0.01	15.96762542376099
0.01	15.967674048633913
0.01	12.004001388237144
0.01	15.974444308883694
0.01	15.974333732066825
0.01	15.967804399681038
0.01	17.940409318233897
0.01	17.945702198522696
0.01	15.968016743844796
0.01	10.018791819127205
0.01	15.969687619583821
0.01	15.969840732067066
0.01	17.942266863767713
0.01	15.9740922995618
0.01	15.971643967767148
0.01	15.971001217779234
0.01	15.97540425563718
0.01	10.02415428927807
0.01	17.947556413773597
0.01	15.976763512820611
0.01	15.975148359262207
0.01	15.975082283238667
0.01	15.976705676409054
0.01	15.975314853344155
0.01	15.976043327328094
0.02	10.022271714922043
0.02	10.025675285324748
0.02	15.919920777218437
0.02	11.984021304926763
0.02	12.014751353308943
0.02	12.015957359826896
0.02	12.017750233412812
0.02	12.020453159881814
0.02	15.925984254738026
0.02	15.922886018228276
0.02	12.014032635047787
0.02	12.015821507694437
0.02	12.018518401059703
0.02	15.927711201871208
0.02	15.923757540118995
0.02	10.030476170811303
0.02	17.874237512023065
0.02	15.925685111287352
0.02	15.930090580939268
0.02	15.931724084124259
0.02	15.931861508115862
0.02	15.915961148744433
0.02	15.916959171086273
0.02	15.916993270914624
0.02	12.012474680708046
0.02	12.015160489218795
0.02	15.935056205434154
0.02	15.947796091546687
0.02	15.947600403584769
0.02	15.950995280482632
0.02	15.934725133896714
0.02	15.935280731309636
0.02	15.935400761842647
0.02	15.935498311679224
0.02	12.008005781843657
0.02	15.948753876751105
0.02	15.948966030683493
0.02	15.935665663734245
0.02	17.881243517675326
0.02	17.891749129492155
0.02	15.936260709808465
0.02	10.03761992369578
0.02	15.939427858052184
0.02	15.939858089173168
0.02	17.884940537691993
0.02	15.94826222698443
0.02	15.943386364632838
0.02	15.94208927833336
0.02	15.95088400505931
0.02	10.048403632765151
0.02	17.895432780865477
0.02	15.953591419410468
0.02	15.950373806282776
0.02	15.950201896208604
0.02	15.953470528176878
0.02	15.95071677064821
0.02	15.95214645741799
0.03	10.033444816053512
0.03	10.038542368239886
0.03	15.880192883071707
0.03	11.976047904191619
0.03	12.022150761215553
0.03	12.023964272090215
0.03	12.026665036277606
0.03	12.030747262423912
0.03	15.889185219433239
0.03	15.884545967771833
0.03	12.021073775149231
0.03	12.02376551714812
0.03	12.027834101741984
0.03	15.891420296000552
0.03	15.885627672377431
0.03	10.0457437040296
0.03	17.81206719550962
0.03	15.895777785171166
0.03	15.897847126425383
0.03	15.898098258597464
0.03	15.8743174392462
0.03	15.875803522879142
0.03	12.018735249170255
0.03	12.022778755662074
0.03	15.875850590223529
0.03	15.902817430615759
0.03	15.921834360561162
0.03	15.921538054425795
0.03	15.926613283807667
0.03	15.902315768889157
0.03	15.903332407995956
0.03	15.90314692596911
0.03	15.90347216871453
0.03	12.012013545993769
0.03	15.923260097903448
0.03	15.923564957704293
0.03	15.90361314553242
0.03	17.822498681009648
0.03	17.838137997623235
0.03	15.90469944827949
0.03	10.056483240647502
0.03	15.90924322604965
0.03	15.92250909544193
0.03	15.91002838168379
0.03	15.922561759823125
0.03	17.828017354882345
0.03	15.915226302534979
0.03	15.913264163309169
0.03	15.926438868598778
0.03	10.072747702281049
0.03	17.843626484100124
0.03	15.930483333698838
0.03	15.925675983096053
0.03	15.925366494423287
0.03	15.930293992311803
0.03	15.930348367659391
0.03	15.926203964061528
0.03	15.928309115412567
0.04	10.044642857142858
0.04	10.05142874771786
0.04	15.84067086970396
0.04	11.968085106382977
0.04	12.029566185818947
0.04	12.031990195744317
0.04	12.035606602963089
0.04	12.04108727340732
0.04	15.85248767433852
0.04	15.846349047250584
0.04	12.02813177978777
0.04	12.031732113118633
0.04	12.03718841296635
0.04	15.855117276789537
0.04	15.847559999615779
0.04	10.06102992988057
0.04	17.75036452450331
0.04	15.852990026544843
0.04	15.861805097847478
0.04	15.864148346203182
0.04	15.864532928927076
0.04	15.832921973364543
0.04	15.834888839606759
0.04	12.025011813121104
0.04	12.030423285908464
0.04	15.834946161977673
0.04	15.87073327942139
0.04	15.8959657354272
0.04	15.895566942159576
0.04	15.902311131537868
0.04	15.871417430518385
0.04	15.870057609255907
0.04	15.8711628483726
0.04	15.871595013515186
0.04	12.01602507675064
0.04	15.897852064104093
0.04	15.898240884739735
0.04	15.87165872658702
0.04	17.764170955644346
0.04	17.78486605409249
0.04	15.87332059296377
0.04	10.075380636102453
0.04	15.879141711288632
0.04	15.89683220459417
0.04	15.896926757301756
0.04	15.880342456414015
0.04	17.77149370454341
0.04	15.887162896033372
0.04	15.884525815289596
0.04	15.902068467491485
0.04	10.097186110727886
0.04	17.792134942696116
0.04	15.901054533954998
0.04	15.907438866644462
0.04	15.900579719728235
0.04	15.907175496577533
0.04	15.907272907516075
0.04	15.901774758500805
0.04	15.90453102263989
0.04	15.907229100868781
0.05	10.0558659217877
0.05	10.064334163576179
0.05	15.801353311383409
0.05	11.960132890365454
0.05	12.036997777493156
0.05	12.040035273945698
0.05	12.044575163119543
0.05	12.051473878826478
0.05	15.815908077191121
0.05	15.815872507305077
0.05	12.035206894138067
0.05	12.03972161610011
0.05	12.046582067443882
0.05	15.8082941853853
0.05	15.818827798048362
0.05	15.809574464677647
0.05	10.076334106704461
0.05	17.68912486129481
0.05	15.817148166475423
0.05	15.828145188151868
0.05	15.830628655550553
0.05	15.831163231600646
0.05	15.791773108727936
0.05	12.031304775105944
0.05	12.038094803660975
0.05	15.794213491574038
0.05	15.794278363249894
0.05	15.838803177685254
0.05	15.870189943258067
0.05	15.869686779096124
0.05	15.878088529105957
0.05	15.83965524716459
0.05	15.837950044092088
0.05	15.839327897810964
0.05	15.839866254230095
0.05	12.02004080343659
0.05	15.872529448732765
0.05	15.83980889555352
0.05	15.872993609382213
0.05	17.706256553129133
0.05	17.731930596397806
0.05	15.84211655155344
0.05	10.094310912261914
0.05	15.871230839536885
0.05	15.84912785996895
0.05	15.871380066339285
0.05	15.850794615314951
0.05	17.715366031259915
0.05	15.859195262052332
0.05	15.855874144001891
0.05	10.12171840758293
0.05	15.877772423820808
0.05	17.740955611935476
0.05	15.876509105312984
0.05	15.884457625950734
0.05	15.875843816335859
0.05	15.884114459009464
0.05	15.884267846659046
0.05	15.877427590632175
0.05	15.880811896919898
0.05	15.884185874892257
0.06	10.067114093959724
0.06	10.077258345242065
0.06	15.76223880009215
0.06	15.7622740554506
0.06	11.95219123505977
0.06	12.04444568947541
0.06	12.048099650370293
0.06	12.053570945927458
0.06	12.061907777526955
0.06	12.042299370065372
0.06	12.0477343534133
0.06	15.779445001829075
0.06	15.779405691573407
0.06	12.056015818437466
0.06	15.770380355618524
0.06	15.782569139237468
0.06	15.77168428884038
0.06	10.091655461682233
0.06	17.62834364024201
0.06	15.78162078475616
0.06	15.797288496702784
0.06	15.794779123806626
0.06	15.797987389248787
0.06	12.037614554532496
0.06	12.04579406368781
0.06	15.75086922917658
0.06	15.753775872644145
0.06	15.75384559466152
0.06	15.807026566943797
0.06	15.844506718837774
0.06	15.843897285059615
0.06	15.85394518481943
0.06	15.808045290330227
0.06	15.805992478040697
0.06	15.807641488173786
0.06	15.808285313564847
0.06	12.02406119118941
0.06	15.84729193003413
0.06	15.847822932342819
0.06	17.6487517486159
0.06	17.679328968250488
0.06	15.811081886228962
0.06	10.113272804142012
0.06	15.845704269683711
0.06	15.84592135829213
0.06	15.819204673809448
0.06	15.821380718568122
0.06	17.65963083430282
0.06	15.83132251962429
0.06	10.146344074011159
0.06	15.827309031321573
0.06	15.85355036044006
0.06	15.852039345807537
0.06	17.690085982847638
0.06	15.861539215778993
0.06	15.851160320636422
0.06	15.86111028741782
0.06	15.861332900142544
0.06	15.85316100216817
0.06	15.857151452791896
0.06	15.861201466780454
0.07	10.078387458006723
0.07	10.090201011397761
0.07	15.723325945422626
0.07	15.723382640732705
0.07	11.9442601194426
0.07	12.051910077935927
0.07	12.05618346911025
0.07	12.062594179762556
0.07	12.072389681241162
0.07	12.049409466334382
0.07	12.055770659278123
0.07	12.06549044030408
0.07	15.743097037370617
0.07	15.743054937175044
0.07	15.73260657936305
0.07	15.746353937877654
0.07	10.106993189634608
0.07	15.733898976358688
0.07	17.568016366591287
0.07	15.746396347155631
0.07	15.764128060327348
0.07	15.76500391665579
0.07	15.761692638735582
0.07	12.043941588440154
0.07	12.053521853273137
0.07	15.7102087446273
0.07	15.713574400060265
0.07	15.713646280238827
0.07	15.775402904617303
0.07	15.818915804735493
0.07	15.81819818755498
0.07	15.829880809806975
0.07	15.776587007195793
0.07	15.77418433154363
0.07	15.776103048151555
0.07	15.776851628984703
0.07	15.822139191183318
0.07	12.028086743720046
0.07	15.776439268367302
0.07	15.82272865771333
0.07	17.59165288035947
0.07	17.627058559500693
0.07	15.780212363686918
0.07	10.132264976128456
0.07	15.820251747572042
0.07	15.820550309742206
0.07	15.789374298342654
0.07	15.792097496415874
0.07	17.60428466695648
0.07	15.80354378962716
0.07	10.171062517560042
0.07	15.798830335365599
0.07	15.829401900910906
0.07	15.827644906243636
0.07	15.838683236437756
0.07	17.63952358190796
0.07	15.826530347749218
0.07	15.83816237886869
0.07	15.8384677831518
0.07	15.828973630173556
0.07	15.83354940174134
0.07	15.838275375977158
0.08	10.089686098654713
0.08	10.103161869612858
0.08	15.684613374483163
0.08	15.684699089217084
0.08	11.936339522546419
0.08	12.059391102049673
0.08	12.064286874560906
0.08	12.071645091828579
0.08	12.082920314593236
0.08	12.056537448824564
0.08	12.063830874876569
0.08	12.075006729037574
0.08	15.706862790058155
0.08	15.706818775069369
0.08	15.710191931661786
0.08	10.122346451773137
0.08	15.694971929525614
0.08	15.696225715421283
0.08	17.50813861532408
0.08	15.71146567622056
0.08	15.731147387715207
0.08	15.732211518890939
0.08	15.728874391036301
0.08	12.050286332304601
0.08	12.061278993734804
0.08	15.669790090947002
0.08	15.673607514273037
0.08	15.673678867277268
0.08	15.743931664213367
0.08	15.793416951478598
0.08	15.792589221935739
0.08	15.805895117954563
0.08	15.74527985988247
0.08	15.742525041109312
0.08	15.744712021444608
0.08	15.7455646529244
0.08	15.797070920365655
0.08	15.744925111957574
0.08	12.03211800628804
0.08	15.79771059329321
0.08	17.53495634926027
0.08	17.575116806097522
0.08	15.749504510568634
0.08	10.151286018342438
0.08	15.794872507588023
0.08	15.79526660257786
0.08	15.759638345229957
0.08	15.762942226999089
0.08	17.549324135866897
0.08	15.775858194509158
0.08	10.195873066394752
0.08	15.770437893879096
0.08	15.805326669419848
0.08	15.803325439577248
0.08	15.815889284049149
0.08	17.589265970751228
0.08	15.801954737052634
0.08	15.815270119144271
0.08	15.815672210739013
0.08	15.80486419636254
0.08	15.81000545237684
0.08	15.81540709592398
0.09	10.101010101010106
0.09	10.116140615962674
0.09	15.646099731798133
0.09	15.646223354020297
0.09	11.928429423459239
0.09	12.066888924070177
0.09	12.072410011297205
0.09	12.080723907755196
0.09	12.093500415068673
0.09	12.06368359075194
0.09	12.071915348404271
0.09	12.084565502809351
0.09	10.137714374401554
0.09	15.670740885322292
0.09	15.670695755359702
0.09	15.674090899898562
0.09	15.657475534329489
0.09	15.658670134495368
0.09	17.44870603002824
0.09	15.67682119504732
0.09	15.69834642620798
0.09	15.699609036225713
0.09	15.696315021629903
0.09	12.056649260879055
0.09	12.06906634201125
0.09	15.629611729834084
0.09	15.633873678773282
0.09	15.633941826213546
0.09	15.712612335537942
0.09	15.7680099177138
0.09	15.767070131586037
0.09	15.781987825839064
0.09	15.714123325610725
0.09	15.714087474604373
0.09	15.711014059597636
0.09	15.713467866987394
0.09	15.714423853011915
0.09	15.772086810856708
0.09	15.713527509342871
0.09	12.036155568912433
0.09	15.7727685508579
0.09	17.478658618450098
0.09	17.523501190085007
0.09	10.170334442806844
0.09	15.718955372632683
0.09	15.769565764604817
0.09	15.770069924080195
0.09	15.729998067014497
0.09	15.7339125617602
0.09	17.494745900410702
0.09	15.748264858010993
0.09	10.220774963027132
0.09	15.742131527069333
0.09	15.78132429070962
0.09	15.779080600899013
0.09	15.793156950197671
0.09	17.539310745900146
0.09	15.777434135648932
0.09	15.792432882180877
0.09	15.792945897526142
0.09	15.780831496557434
0.09	15.786519310595938
0.09	15.792596113768681
0.1	10.112359550561795
0.1	10.129136934632465
0.1	15.607783679239663
0.1	15.607955471483612
0.1	11.920529801324498
0.1	12.074403709405324
0.1	12.080553023938654
0.1	12.089830851158005
0.1	12.10413073294382
0.1	12.070848172897463
0.1	12.080024435109262
0.1	12.094167602504331
0.1	10.153096047565453
0.1	15.634729970093577
0.1	15.634684449795419
0.1	15.638057224289058
0.1	15.62011658145891
0.1	15.621236752423254
0.1	15.642456477318433
0.1	17.38971432179325
0.1	15.665725062372193
0.1	15.667195411322329
0.1	15.664006593589281
0.1	12.063030869073476
0.1	12.076884792320019
0.1	15.589672148708205
0.1	15.594371379930465
0.1	15.594433650505646
0.1	15.681444424917553
0.1	15.742694470370092
0.1	15.74164066810987
0.1	15.758158652652096
0.1	15.683116896873848
0.1	15.683068698325776
0.1	15.67965085652337
0.1	15.68237005918396
0.1	15.747186561106476
0.1	15.682248079137189
0.1	15.68342871230683
0.1	12.040200069837356
0.1	15.747902346448054
0.1	17.42275621292228
0.1	17.47220923963539
0.1	10.189408679401645
0.1	15.688562370992866
0.1	15.744330712528742
0.1	15.744959967015108
0.1	15.700454461569098
0.1	15.705006421170387
0.1	17.44054667208495
0.1	15.720762904883232
0.1	10.245767357486383
0.1	15.713911040000418
0.1	15.757394390000513
0.1	15.754910047418075
0.1	15.770485821557672
0.1	17.489655538509076
0.1	15.769650029484602
0.1	15.752969050385675
0.1	15.770288557370312
0.1	15.756874390918153
0.1	15.763090679729952
0.1	15.769841910062592
0.11	10.12373453318335
0.11	10.142150497506547
0.11	15.569663895941098
0.11	15.569895564568315
0.11	11.912640635340844
0.11	12.081935626695362
0.11	12.088716057002081
0.11	12.09896614315731
0.11	12.114812031169752
0.11	12.078031483842066
0.11	12.088158497315922
0.11	12.103813892248796
0.11	10.168490523648435
0.11	15.598828715381686
0.11	15.598783454568217
0.11	15.602096247192286
0.11	15.582894322549928
0.11	15.583929265713845
0.11	15.608365960162033
0.11	15.633283143327224
0.11	15.63496966828961
0.11	17.331159268129007
0.11	15.631942233989877
0.11	12.069431672873357
0.11	12.084735277889996
0.11	15.549969860608293
0.11	15.555099126836527
0.11	15.555152856520966
0.11	15.650427455432817
0.11	15.717470384840219
0.11	15.716300591530768
0.11	15.734407320115944
0.11	15.652260081616467
0.11	15.652197739998789
0.11	15.648434918378921
0.11	15.651088186897612
0.11	15.722369874830681
0.11	15.651418088159716
0.11	15.652578729551909
0.11	12.044252199273206
0.11	15.723111800657612
0.11	17.36724571920778
0.11	17.421238529121197
0.11	10.208507071596946
0.11	15.65832321009745
0.11	15.71916652274641
0.11	15.719936429731405
0.11	15.671008339070234
0.11	15.67622192794494
0.11	17.386723213917648
0.11	10.270849299872916
0.11	15.693351460597889
0.11	15.68577622463558
0.11	15.733536592909607
0.11	15.730813438446148
0.11	15.747875479491618
0.11	17.440298014123393
0.11	15.746920909523759
0.11	15.728559882326834
0.11	15.74769990298634
0.11	15.732991795205212
0.11	15.73971926066804
0.11	15.747143958447671
0.12	10.135135135135135
0.12	10.155180963742074
0.12	15.531739078223435
0.12	15.532043846416027
0.12	11.904761904761907
0.12	12.089484847893011
0.12	12.096899254741018
0.12	12.108130001852276
0.12	12.125545085204251
0.12	12.085233820208618
0.12	12.096317904432382
0.12	12.113505259926585
0.12	10.18389681591255
0.12	15.566212512988685
0.12	15.56303581915262
0.12	15.562991393427167
0.12	15.545808078053795
0.12	15.546750741917815
0.12	15.574544750945043
0.12	15.601020491232566
0.12	15.602930898600064
0.12	17.273036711907142
0.12	15.600115892673589
0.12	12.075852210299171
0.12	12.092618772769356
0.12	15.510503404098708
0.12	15.516055451155248
0.12	15.516097983432498
0.12	15.619560967163512
0.12	15.69233744516228
0.12	15.691049670501279
0.12	15.710733552389339
0.12	15.621552403422958
0.12	15.62147408677363
0.12	15.620049007825145
0.12	15.697636461106761
0.12	15.617365748977345
0.12	15.62061146002738
0.12	12.048312703435768
0.12	15.621873419439643
0.12	15.698396738915946
0.12	17.312123785098862
0.12	17.370586679227713
0.12	10.22762787195116
0.12	15.628235815636494
0.12	15.69407234246682
0.12	15.694999016265323
0.12	15.641660367297577
0.12	15.64755736194834
0.12	17.333272339898983
0.12	10.296019732230034
0.12	15.666029651056498
0.12	15.657726861593162
0.12	15.709750525368232
0.12	15.706790435381626
0.12	15.725325499627182
0.12	17.391235872454494
0.12	15.724244857097645
0.12	15.704206950699954
0.12	15.725179645520425
0.12	15.709182673131677
0.12	15.716404751965955
0.12	15.724501725332523
0.13	10.146561443066517
0.13	10.168227979326524
0.13	15.494007939546895
0.13	15.49440062408285
0.13	11.896893588896233
0.13	12.09705154834592
0.13	12.105102760970912
0.13	12.117322641746561
0.13	12.136330682785141
0.13	12.092455486910602
0.13	12.10450303293889
0.13	12.12324261767919
0.13	10.199313896981252
0.13	15.53040993761747
0.13	15.527350009533794
0.13	15.527306921147087
0.13	15.508857242501154
0.13	15.509703755338773
0.13	15.540988491748836
0.13	15.568936913572593
0.13	15.571078251230595
0.13	17.215342560324558
0.13	15.568522172851292
0.13	12.082293042408056
0.13	12.100536293711208
0.13	15.47127134318363
0.13	15.47723890697679
0.13	15.588844517445843
0.13	15.66729544421342
0.13	15.665887682523717
0.13	15.687137075964465
0.13	15.590993401714996
0.13	15.5908972406155
0.13	15.589131571074477
0.13	15.67298603447609
0.13	15.586442869816961
0.13	15.589949697168727
0.13	12.05238238890758
0.13	15.673756991779573
0.13	15.591312312894047
0.13	17.25738711942215
0.13	17.320251357107594
0.13	10.246769237361736
0.13	15.598298290875242
0.13	15.669047292951406
0.13	15.670147436451838
0.13	15.612411103598097
0.13	15.619011128453305
0.13	10.32127747965987
0.13	17.280190914433213
0.13	15.63879660229447
0.13	15.629762721668355
0.13	15.686035813536384
0.13	15.682840701693952
0.13	15.702835451404068
0.13	15.701621192680944
0.13	17.342466847171018
0.13	15.679910510175953
0.13	15.70272749406842
0.13	15.685446029747691
0.13	15.693146849940335
0.13	15.701914669556936
0.14	10.158013544018061
0.14	10.18129117661832
0.14	15.456469210439348
0.14	15.456966302448603
0.14	11.889035667106995
0.14	12.104635906881384
0.14	12.113326718878849
0.14	12.126544273121285
0.14	12.14716962363701
0.14	12.099696797407901
0.14	12.112714266354804
0.14	10.214740697262597
0.14	12.133026902384778
0.14	15.494691931749427
0.14	15.491770048380234
0.14	15.49172872738279
0.14	15.472041290197135
0.14	15.472790485547018
0.14	15.507693261060828
0.14	15.537032210730956
0.14	15.53941092553519
0.14	17.158072783888528
0.14	15.537156208082186
0.14	12.088754754339034
0.14	12.108488902138495
0.14	15.432272267229585
0.14	15.55827768114176
0.14	15.438648070677495
0.14	15.642344183909984
0.14	15.640814414181936
0.14	15.663617619551623
0.14	15.560582631958471
0.14	15.560466718502163
0.14	15.55833679218109
0.14	15.648418315052226
0.14	15.555665820468423
0.14	12.056462127347665
0.14	15.559432338532773
0.14	15.649192395224176
0.14	15.560894957368335
0.14	17.203032491862995
0.14	17.27023027657935
0.14	10.265929224054915
0.14	15.568508884906743
0.14	15.644090467624878
0.14	15.645381406043201
0.14	15.583261018227248
0.14	15.59058173504021
0.14	10.346621240600696
0.14	15.611651440181776
0.14	17.227475851811285
0.14	15.662392083714039
0.14	15.601883567161567
0.14	15.658963902908058
0.14	15.680404897591153
0.14	15.67904922174335
0.14	17.29398870570641
0.14	15.655670763735182
0.14	15.680343155129973
0.14	15.661780905756025
0.14	15.66994524875002
0.14	15.679382242044737
0.15	10.169491525423732
0.15	10.194370173869988
0.15	15.419121638457657
0.15	15.419741388308946
0.15	11.881188118811886
0.15	12.112238105893471
0.15	12.121571270816773
0.15	12.135795101350778
0.15	12.15806271910267
0.15	12.106958073969485
0.15	12.120951995181517
0.15	10.230176103310727
0.15	12.142859076110476
0.15	15.459061492806288
0.15	15.456294735239148
0.15	15.456255540947787
0.15	15.435359781378777
0.15	15.436012790916575
0.15	15.474655500461811
0.15	15.505306181746612
0.15	15.507928165957928
0.15	17.10122341542275
0.15	15.506013570419466
0.15	12.09523795640303
0.15	12.11647770618948
0.15	15.527860050921028
0.15	15.393504790896325
0.15	15.61748347541597
0.15	15.400281540784807
0.15	15.615829661385089
0.15	15.64017491395132
0.15	15.530319665880079
0.15	15.530182052632359
0.15	15.527665497498262
0.15	15.623933028635895
0.15	12.060552860578044
0.15	15.624702790942361
0.15	15.525034158985687
0.15	15.529058939951025
0.15	15.530620917159423
0.15	17.149056732843476
0.15	17.220521198371905
0.15	10.285105782300764
0.15	15.538865968931825
0.15	15.61920093005935
0.15	15.62070064683514
0.15	15.554210511889414
0.15	15.562267774315618
0.15	10.372049576172358
0.15	15.58459329012079
0.15	17.17512411570435
0.15	15.638818962249529
0.15	15.574089153045891
0.15	15.63515970658902
0.15	15.658033393771118
0.15	15.656528234043913
0.15	17.245799249083305
0.15	15.631487872506005
0.15	15.638186372640803
0.15	15.646799640465932
0.15	15.656903885444585
0.16	10.180995475113118
0.16	10.207464574733011
0.16	15.381963988143806
0.16	15.382726494653982
0.16	11.873350923482853
0.16	12.119858331432644
0.16	12.129836558076693
0.16	12.145075326156228
0.16	12.169010791689566
0.16	12.11423964794323
0.16	12.12921661681829
0.16	10.245618956123337
0.16	12.152740126531334
0.16	15.423521275339517
0.16	15.420922911753266
0.16	15.420886134557835
0.16	15.398815811723711
0.16	15.399372264823114
0.16	15.441871958671092
0.16	15.473758628810096
0.16	15.476629258028364
0.16	17.044790549093726
0.16	15.475090200210179
0.16	12.10174328521887
0.16	12.124503862844701
0.16	15.497591237556206
0.16	15.592713139360853
0.16	15.354967554075719
0.16	15.362137937847328
0.16	15.590933229624229
0.16	15.616808691912343
0.16	15.500204091693545
0.16	15.500042790646692
0.16	15.497118443085448
0.16	15.599529906836834
0.16	12.064655606077318
0.16	15.600288026647632
0.16	15.494547462342089
0.16	15.498829074470656
0.16	15.500489773739716
0.16	17.095456733456427
0.16	17.171121930417094
0.16	10.304296750839152
0.16	15.509368018128782
0.16	15.594377711824315
0.16	15.596104886801257
0.16	15.525259929246921
0.16	10.397560898484425
0.16	15.534067910683444
0.16	15.557621276741443
0.16	17.123132718678054
0.16	15.615316075444623
0.16	15.546379227999932
0.16	15.611427782326867
0.16	15.635720487790474
0.16	15.634057502899879
0.16	17.197896311755027
0.16	15.635776724016829
0.16	15.607361963464644
0.16	15.61466152849505
0.16	15.623709715130154
0.16	15.634479033758248
0.17	10.192525481313705
0.17	10.220573967743569
0.17	15.344995040994187
0.17	15.345922345138057
0.17	11.865524060646017
0.17	12.127496773297874
0.17	12.1381227206467
0.17	12.154385140791828
0.17	12.180014674520013
0.17	12.121541860032664
0.17	12.137508535447513
0.17	10.261068049373147
0.17	12.162671067308274
0.17	15.388073645947644
0.17	15.385653466548021
0.17	15.385619330084428
0.17	15.362401621524029
0.17	15.362870279466078
0.17	15.409339647990066
0.17	15.44238936086322
0.17	15.445513525276194
0.17	16.988770339457076
0.17	12.108271404896474
0.17	12.13256858013597
0.17	15.444382351370052
0.17	15.467470870231008
0.17	15.568033006066813
0.17	15.32416288754511
0.17	15.316659221838897
0.17	15.324215904309517
0.17	15.566124934241529
0.17	15.593518687974345
0.17	15.470235514336085
0.17	15.470048495860583
0.17	15.466696329633912
0.17	15.575208687203038
0.17	12.068771462914015
0.17	15.575947956385715
0.17	15.464205326892927
0.17	15.468742332706576
0.17	15.470501126107024
0.17	17.04222944545797
0.17	10.32349985100155
0.17	17.122030328192583
0.17	15.480013597527638
0.17	15.56961981019436
0.17	15.571593860235991
0.17	10.423153457787661
0.17	15.496409569546534
0.17	15.505980870019531
0.17	15.530734523594026
0.17	15.591883049456191
0.17	15.518753535327267
0.17	17.07149872172794
0.17	15.587767801721474
0.17	15.61346571917209
0.17	15.611636284429585
0.17	15.61359402586377
0.17	17.15027776146478
0.17	15.58329313558653
0.17	15.591205494442772
0.17	15.600675160805705
0.17	15.612107111956096
0.18	10.204081632653054
0.18	10.233697925788551
0.18	15.308213595433088
0.18	15.309329778745083
0.18	11.85770750988143
0.18	12.135153625131423
0.18	12.146429896946085
0.18	12.163724731157611
0.18	12.19107521067291
0.18	12.128865060580885
0.18	10.276522127571033
0.18	12.145828161885941
0.18	12.17265293841648
0.18	15.352720726879614
0.18	15.35048534065169
0.18	15.350454004366618
0.18	15.32650802063526
0.18	15.326121192606262
0.18	15.377055809818126
0.18	15.411198196546424
0.18	15.414580326821838
0.18	16.933159000523155
0.18	12.11482300826825
0.18	12.140673119437182
0.18	15.413886547986973
0.18	15.437498596862143
0.18	15.543442915783967
0.18	15.286434128601051
0.18	15.541404600713804
0.18	15.278578484391586
0.18	15.286514104391443
0.18	15.570304638293019
0.18	15.440413555714889
0.18	15.440198747510252
0.18	15.43639981449693
0.18	15.550969113357713
0.18	15.55168244085477
0.18	12.072901618155093
0.18	15.434007368866043
0.18	15.43879832321306
0.18	15.440654591153532
0.18	16.989371881321716
0.18	10.34271268051376
0.18	17.073244295117473
0.18	15.450801350824054
0.18	15.544926185706704
0.18	15.547167307906903
0.18	10.44882532833362
0.18	15.467659695136806
0.18	15.478005431477918
0.18	15.503932152839756
0.18	15.568519510194323
0.18	15.491211813779845
0.18	15.564179438367688
0.18	17.020219233836066
0.18	15.59126861848761
0.18	15.589263816769517
0.18	15.591477926561591
0.18	15.559281464853441
0.18	17.102941499122803
0.18	15.567817411564674
0.18	15.577695663617558
0.18	15.589787535579426
0.19	10.215664018161174
0.19	10.24683600555074
0.19	15.271618466797563
0.19	15.272949754652513
0.19	11.849901250822917
0.19	12.14282908451625
0.19	12.154758223538114
0.19	12.173094274832605
0.19	12.20219325240297
0.19	12.136209609861323
0.19	10.291979884158772
0.19	12.15417591339762
0.19	12.182686806414187
0.19	15.317464431184533
0.19	15.3154175335032
0.19	15.290286515720085
0.19	15.289974511357476
0.19	15.345017886947652
0.19	15.380184966662291
0.19	15.383829055474585
0.19	16.877952804841463
0.19	12.121398818169544
0.19	12.148818797836142
0.19	15.383599549393118
0.19	15.40767408443524
0.19	15.518942718936428
0.19	15.24892169636012
0.19	15.516772064950363
0.19	15.240724057037514
0.19	15.249031223973038
0.19	15.547166280446199
0.19	15.410737854964099
0.19	15.410493141012173
0.19	15.406229521562048
0.19	15.526810935144459
0.19	15.527491347735086
0.19	12.077047353787114
0.19	15.403953224881946
0.19	15.40899667287598
0.19	15.410949804054379
0.19	16.93688111435759
0.19	10.36193270696359
0.19	17.024761783003235
0.19	15.421729991397676
0.19	15.520295759560437
0.19	15.522824977216725
0.19	10.474574392788622
0.19	15.439010538411246
0.19	15.45014042089538
0.19	15.477213284939584
0.19	15.545225083216568
0.19	15.463753798299845
0.19	15.54066236784054
0.19	16.96929141154896
0.19	16.969331377928096
0.19	15.56912870668636
0.19	15.566939319265334
0.19	15.569428108483832
0.19	15.53532700840016
0.19	17.055885458702207
0.19	15.544496438250189
0.19	15.554770907785647
0.19	15.567519710329261
0.2	10.227272727272734
0.2	10.259987746932646
0.2	15.235208487329825
0.2	15.23678335729757
0.2	11.842105263157897
0.2	12.150523353076291
0.2	12.163107834818527
0.2	12.182493940021466
0.2	12.21336966022163
0.2	12.143575878375579
0.2	10.307439959529132
0.2	12.162552213464217
0.2	12.192773764640531
0.2	15.282306491429518
0.2	15.280449109605959
0.2	15.254206656582836
0.2	15.253961685541086
0.2	15.313223501018346
0.2	15.349349516274621
0.2	15.353259136219542
0.2	16.823148082603428
0.2	12.127999588768931
0.2	12.157006990585769
0.2	15.353518321684522
0.2	15.377997019354954
0.2	15.211624309716267
0.2	15.49453227637758
0.2	15.49222717360635
0.2	15.524103353218841
0.2	15.20309468015001
0.2	15.381208068712326
0.2	15.21176597048306
0.2	15.380931288236493
0.2	15.376186049487993
0.2	15.502733908781213
0.2	15.503374552030216
0.2	12.081210054190617
0.2	15.37404255250517
0.2	15.379337027326748
0.2	15.381386418677007
0.2	16.884754278898903
0.2	10.381157260917753
0.2	16.97658079256276
0.2	15.495727410849389
0.2	15.392798295014739
0.2	15.498566622375947
0.2	10.500398325027078
0.2	15.41046230755557
0.2	15.422384705417517
0.2	15.45057703834146
0.2	15.5219993936184
0.2	15.517216267680702
0.2	15.436379220691897
0.2	16.918712458577374
0.2	16.918759266227298
0.2	15.547045494377937
0.2	15.544661991637241
0.2	15.54744424616689
0.2	15.511429808005117
0.2	17.009107607153837
0.2	15.521241747910842
0.2	15.531900575650656
0.2	15.545303031641335
0.21	10.238907849829348
0.21	10.273152672457709
0.21	15.198982506178131
0.21	15.200831801647732
0.21	11.83431952662723
0.21	12.158236636579474
0.21	12.171478862677976
0.21	12.191923884406913
0.21	12.224605301822034
0.21	10.322900938971081
0.21	12.150964247157862
0.21	12.1709574915075
0.21	12.202914933329279
0.21	15.247248483444647
0.21	15.245579205896746
0.21	15.21826921846553
0.21	15.218082954053529
0.21	15.281670433962262
0.21	15.318691706529272
0.21	15.322870025007424
0.21	16.768741220762948
0.21	12.134626106948721
0.21	12.165239133631855
0.21	15.323640014229404
0.21	15.348467107809663
0.21	15.174540709820175
0.21	15.470211459655442
0.21	15.467769784412091
0.21	15.501115596364258
0.21	15.351823871360924
0.21	15.165689119151565
0.21	15.174717072792237
0.21	15.35151281779536
0.21	15.34626997868383
0.21	15.478737797023275
0.21	15.479331936419962
0.21	12.08539121421084
0.21	15.344275030828557
0.21	15.349819051378681
0.21	15.351964108011924
0.21	16.832988570561334
0.21	10.400383528671693
0.21	16.928699373980358
0.21	15.471219973620459
0.21	15.364005093839438
0.21	15.474392004586456
0.21	10.526294571104522
0.21	15.382015191372519
0.21	15.394737189073833
0.21	15.424022529166066
0.21	15.493840817379922
0.21	15.498842065919328
0.21	15.409087810235459
0.21	16.868479625417866
0.21	16.868534034567205
0.21	15.525018481064524
0.21	15.522431013119991
0.21	15.525526004962535
0.21	16.96260594434087
0.21	15.487589893074706
0.21	15.49805252700109
0.21	15.509084347692996
0.21	15.523136884246803
0.22	10.250569476081997
0.22	10.286330286648221
0.22	15.16293938940726
0.22	15.16509643867724
0.22	11.826544021024965
0.22	12.16596914504379
0.22	12.179871436136338
0.22	12.201384253899958
0.22	12.235901050828016
0.22	10.338361350538129
0.22	12.158375108086256
0.22	12.179392182558743
0.22	12.213111459623622
0.22	15.212291846168938
0.22	15.21080703989782
0.22	15.182474875777526
0.22	15.182338697502534
0.22	15.25035661258081
0.22	15.288211416260545
0.22	15.29266120778409
0.22	16.714728662174423
0.22	12.141279193736128
0.22	12.173516726213533
0.22	15.319084076151018
0.22	15.137669660063853
0.22	15.293961940092892
0.22	15.445980151288435
0.22	15.443399766519555
0.22	15.478202750339564
0.22	15.322584955373209
0.22	15.128506164501612
0.22	15.137883281110906
0.22	15.32223737534655
0.22	15.316481877309602
0.22	15.454822369336224
0.22	15.455363391627138
0.22	12.089592447870722
0.22	15.31465036109251
0.22	15.320442429487256
0.22	15.322682564625982
0.22	16.78158124657805
0.22	10.41960854461631
0.22	16.88111562754591
0.22	15.44677223374993
0.22	15.335349271477945
0.22	15.450300892237255
0.22	10.552260328181918
0.22	15.353669363386535
0.22	15.36719680910178
0.22	15.470535698366838
0.22	15.397548870891654
0.22	15.475752723944808
0.22	15.381879294246179
0.22	16.818590208996806
0.22	16.81865302381419
0.22	15.503047154319406
0.22	15.500245541578192
0.22	15.50367303949741
0.22	16.91637850299375
0.22	16.91641420519136
0.22	15.463807283233692
0.22	15.474927973302027
0.22	15.486321902545619
0.22	15.501020641718556
0.23	10.26225769669327
0.23	10.299520075378783
0.23	15.12707802001899
0.23	15.129578761050517
0.23	11.818778726198286
0.23	12.173721092846327
0.23	12.188285680946635
0.23	12.210875181278851
0.23	12.24725778534454
0.23	10.353819662837541
0.23	12.165808864200255
0.23	12.187856726868851
0.23	12.223364517474769
0.23	15.177437898399377
0.23	15.17613191873405
0.23	15.1468242154269
0.23	15.14672944967339
0.23	15.219280095611705
0.23	15.257908543430545
0.23	15.262632199712582
0.23	12.147959705784936
0.23	16.66110690474768
0.23	12.181841333531018
0.23	15.28984767128869
0.23	15.101009946074917
0.23	15.421838245051651
0.23	15.264481559575895
0.23	15.41911700086672
0.23	15.4553645560121
0.23	15.293491031574717
0.23	15.091544631692116
0.23	15.101263366890583
0.23	15.29310462391319
0.23	15.43098740207908
0.23	15.286822306507396
0.23	15.431468816799136
0.23	12.093815497775163
0.23	15.293541501139025
0.23	15.28516826734107
0.23	15.2912068662351
0.23	10.4388291832054
0.23	16.730529626215517
0.23	16.833827704356423
0.23	15.422382925630115
0.23	15.306829758848451
0.23	15.426293061112816
0.23	10.5782925211395
0.23	15.325424985379524
0.23	15.339762532869969
0.23	15.447300593992733
0.23	15.452730990703502
0.23	15.371155174037971
0.23	15.354753398592987
0.23	16.769041552336997
0.23	16.76911362138
0.23	15.481130988907385
0.23	15.47810471259795
0.23	15.481884991910066
0.23	16.870423348686224
0.23	16.870464599104153
0.23	15.440081990606993
0.23	15.451867294431544
0.23	15.463612917001026
0.23	15.47895366600268
0.24	10.273972602739724
0.24	10.31272150520443
0.24	15.091397297981164
0.24	15.094280409011736
0.24	11.81102362204725
0.24	12.181492698835429
0.24	12.19672171916616
0.24	12.220396784707045
0.24	12.258676386284037
0.24	12.173265930024542
0.24	12.196351569452503
0.24	12.233675307404859
0.24	15.14268785305222
0.24	15.141553249105261
0.24	15.111317748167314
0.24	15.111255909954963
0.24	15.18843906279891
0.24	15.227783006437956
0.24	15.232782544551842
0.24	12.15466853690727
0.24	12.190214589473387
0.24	16.607872500619386
0.24	15.06456037572097
0.24	15.260757661100367
0.24	15.397785646273801
0.24	15.23519646625994
0.24	15.394921380560778
0.24	15.264541829464543
0.24	15.432600754333851
0.24	15.05480336125131
0.24	15.06485612272959
0.24	15.264114244220295
0.24	15.407232678698495
0.24	15.257291825022527
0.24	15.407648119905351
0.24	12.09806224525816
0.24	15.255828497116955
0.24	15.262112086843135
0.24	10.458042150508012
0.24	16.679831091274792
0.24	16.786833807088524
0.24	15.398050728659726
0.24	15.278445530720745
0.24	15.402368294615075
0.24	10.60438777657939
0.24	15.29728221047319
0.24	15.42413518951756
0.24	15.312433355287073
0.24	15.429776488259687
0.24	15.34484054584974
0.24	15.327709848177395
0.24	15.459269445842839
0.24	16.719831044247513
0.24	16.71991326087051
0.24	15.456007638555866
0.24	15.460161489831364
0.24	16.824738579832935
0.24	16.824785975706234
0.24	15.41641402185913
0.24	15.42886970655083
0.24	15.44095706601287
0.24	15.456935306934815
0.25	10.285714285714295
0.25	10.32593402266211
0.25	15.055896140268315
0.25	15.05920317647949
0.25	15.05923725145266
0.25	11.803278688524594
0.25	12.189284186446077
0.25	12.205179668692345
0.25	12.229949166119692
0.25	12.270157735439884
0.25	10.384723552996656
0.25	12.180746731898576
0.25	12.20487715955898
0.25	12.244045056111714
0.25	15.108042829405795
0.25	15.107070548300419
0.25	15.075955918341728
0.25	15.07591895680202
0.25	15.15783180559136
0.25	15.197834745324073
0.25	15.203111814164448
0.25	12.16140661965475
0.25	12.198638199397328
0.25	15.028319779124097
0.25	16.555022055340675
0.25	15.23181383485745
0.25	15.373822272145295
0.25	15.206104375089861
0.25	15.370812811281322
0.25	15.235737097538061
0.25	15.409911085980475
0.25	15.235265935049018
0.25	15.018281218755106
0.25	15.02866036228231
0.25	15.383557989934571
0.25	15.227890993337924
0.25	15.383901218152399
0.25	12.102334721327313
0.25	15.23567976763833
0.25	10.477243975330431
0.25	15.226630822197924
0.25	15.233157837708866
0.25	16.629483086683827
0.25	16.740132190845515
0.25	15.373774263531944
0.25	15.250195602804933
0.25	10.630542393870508
0.25	15.378526384000025
0.25	15.40103917209608
0.25	15.269241185846884
0.25	15.285208296609191
0.25	15.406888837600668
0.25	15.318604089979829
0.25	15.300748367379896
0.25	15.43746197138057
0.25	16.67095611903711
0.25	16.671049421751487
0.25	15.433953407667275
0.25	15.438502144068897
0.25	16.779322327709814
0.25	16.779376506888358
0.25	15.392803380043295
0.25	15.40593443324303
0.25	15.418354022692515
0.25	15.434964901741237
0.26	10.297482837528609
0.26	10.339157053544756
0.26	15.020573480911914
0.26	15.024349017343368
0.26	15.024391834140452
0.26	11.795543905635652
0.26	12.197095783818543
0.26	12.213659642760383
0.26	12.23953240946688
0.26	12.281702713274338
0.26	10.40016574979501
0.26	12.18825170831165
0.26	12.21343395006151
0.26	12.254475015889781
0.26	15.073503863689519
0.26	15.072683456370996
0.26	15.04073911231366
0.26	15.127456719178804
0.26	15.168063722897953
0.26	15.17361960813205
0.26	12.168174926947609
0.26	12.207113942945094
0.26	14.992287008685931
0.26	15.203016003666555
0.26	16.50255222708045
0.26	15.349948052037316
0.26	15.34679121170454
0.26	15.177203112129925
0.26	15.207076603620912
0.26	15.387295290950956
0.26	15.206559413609334
0.26	14.981977094846462
0.26	14.99267492017216
0.26	15.35996313403903
0.26	15.198620377418653
0.26	15.360228038418217
0.26	12.106635118462991
0.26	15.206958627767184
0.26	10.496430999893349
0.26	15.197575039376819
0.26	16.579483121186662
0.26	15.204343886973593
0.26	16.69372116408308
0.26	15.349552088315244
0.26	15.22207902929605
0.26	10.656752312835938
0.26	15.354767128629913
0.26	15.378012230764156
0.26	15.241302055160997
0.26	15.384067658498893
0.26	15.25808640057813
0.26	15.292444906172662
0.26	15.273868680478392
0.26	15.415707995934454
0.26	15.41194108301562
0.26	16.622414256251908
0.26	16.622519629031487
0.26	15.41690654595017
0.26	16.73417275649767
0.26	16.7342343991321
0.26	15.36925006630181
0.26	15.3830607045443
0.26	15.39580345830091
0.26	15.413041774524338
0.27	10.309278350515466
0.27	10.352390002146404
0.27	14.985428271062293
0.27	14.989720051958088
0.27	14.989773466502077
0.27	12.204927723920534
0.27	11.787819253438123
0.27	12.222161749399747
0.27	12.249146578801323
0.27	12.293312196384019
0.27	10.415599080196312
0.27	12.195781310242905
0.27	12.222022396756081
0.27	12.264966463837938
0.27	15.005667665816354
0.27	15.039071918306973
0.27	15.038391749570042
0.27	15.09731229563565
0.27	15.13846992579795
0.27	15.144305553461464
0.27	12.174974473750042
0.27	14.9564609391234
0.27	12.215643676887177
0.27	15.174364000926857
0.27	16.45045972584412
0.27	15.326162927832227
0.27	15.322856513949544
0.27	15.148490605706936
0.27	15.178560135214328
0.27	15.364753108123672
0.27	15.177994415932115
0.27	14.9458899052623
0.27	15.336447917006547
0.27	14.956898651907697
0.27	15.169480552143003
0.27	15.336628517706583
0.27	12.110965803331489
0.27	15.1783770292139
0.27	10.515599370050804
0.27	16.529828768135705
0.27	15.16866097128776
0.27	15.175670025119452
0.27	16.647599089617554
0.27	15.325382694323391
0.27	10.683013077619346
0.27	15.194094900801078
0.27	15.331090336242132
0.27	15.355054056425171
0.27	15.213464960741014
0.27	15.36131256936844
0.27	15.231066732837416
0.27	15.266362089948073
0.27	15.247070512042258
0.27	15.394006932918371
0.27	15.38996970156565
0.27	16.574202980437867
0.27	16.574321452961698
0.27	16.689288063350183
0.27	15.395374264272178
0.27	16.68935789364119
0.27	15.345754081451659
0.27	15.360247756111313
0.27	15.391165235732412
0.27	15.37330504223592
0.28	10.321100917431188
0.28	10.365632250477319
0.28	14.950459479061639
0.28	14.955318573828977
0.28	14.95538476562835
0.28	12.2127802446727
0.28	12.23068609084622
0.28	11.780104712041892
0.28	12.258791716196514
0.28	12.304987054600947
0.28	10.43102167950832
0.28	12.2033360015057
0.28	12.230642957559912
0.28	12.275520700820458
0.28	14.970741870402671
0.28	15.004747889921564
0.28	15.004195355186596
0.28	15.067397117990293
0.28	15.109053365503339
0.28	15.115169304368171
0.28	14.920840467515594
0.28	12.18180631878908
0.28	12.224229337971805
0.28	15.14585768280353
0.28	15.302466854265461
0.28	16.39874131270733
0.28	15.299008664048184
0.28	15.150187499851812
0.28	15.342284274764161
0.28	15.119964878711999
0.28	15.149570697281547
0.28	15.31301215282005
0.28	15.140472104481887
0.28	14.910018590868157
0.28	14.921330433802092
0.28	15.313102603623756
0.28	12.115329330474081
0.28	15.149934792904421
0.28	10.5347450250392
0.28	16.480517666394405
0.28	15.139888467281347
0.28	15.147136065598055
0.28	16.60176438572129
0.28	15.301264501772826
0.28	10.709319796193142
0.28	15.166242342590573
0.28	15.307495823236103
0.28	15.332164341836647
0.28	15.338623187115722
0.28	15.185730045566789
0.28	15.24035473228604
0.28	15.204148379584083
0.28	15.220353587305725
0.28	15.37235817750354
0.28	15.368038273163478
0.28	16.5263198609288
0.28	16.526452508752868
0.28	16.64466647848714
0.28	16.644745266498173
0.28	15.373904841797781
0.28	15.322315427483119
0.28	15.337494828512826
0.28	15.36933458161351
0.28	15.35085844201555
0.29	10.332950631458095
0.29	10.378883157447975
0.29	14.915666090529214
0.29	14.921147056480716
0.29	14.921179153280987
0.29	14.921228574951405
0.29	12.220653589077873
0.29	12.239232762905948
0.29	12.268467839480525
0.29	11.772400261608887
0.29	12.316728147681632
0.29	10.446431608558962
0.29	12.21091625909591
0.29	12.239296091598515
0.29	12.286139050142776
0.29	14.935961979143343
0.29	14.970532616590024
0.29	14.970094367913214
0.29	15.037709855073732
0.29	15.079814079306972
0.29	15.086210542126231
0.29	14.885424513361826
0.29	12.188671566313925
0.29	15.117496928717244
0.29	12.232872945759459
0.29	15.278859799278809
0.29	15.27524762243955
0.29	16.34739379906452
0.29	15.1219585254671
0.29	15.319888525979247
0.29	15.091624041878445
0.29	15.12128803258877
0.29	15.289655663710835
0.29	15.111595636476435
0.29	14.87436211770017
0.29	14.885969162895258
0.29	12.1197284570348
0.29	15.121631763227494
0.29	10.553863686746404
0.29	16.43154752135763
0.29	15.11874184549221
0.29	15.111257404351653
0.29	16.556215527309558
0.29	15.277195855227527
0.29	10.73566709488223
0.29	15.138520513128485
0.29	15.283983414979367
0.29	15.309342781596953
0.29	15.315999126983971
0.29	15.158097455102826
0.29	15.214421919312857
0.29	15.193717632523608
0.29	15.177330446422822
0.29	15.350761105286082
0.29	15.34614577952743
0.29	16.47876251166069
0.29	16.478910456309137
0.29	16.600306265313982
0.29	16.60039482884716
0.29	15.352497791230626
0.29	15.29893410899498
0.29	15.314801166635416
0.29	15.34754909365336
0.29	15.328463323257076
0.3	10.344827586206907
0.3	10.392142058020188
0.3	14.881047108458745
0.3	14.887208160498812
0.3	14.887247406402219
0.3	14.887307976799002
0.3	12.228548005353876
0.3	12.247801854267642
0.3	12.27817493976914
0.3	11.764705882352942
0.3	12.328536321530125
0.3	10.461826850880382
0.3	12.218522573542998
0.3	12.247982258169408
0.3	12.296822855897801
0.3	14.90132821168963
0.3	14.93642688408578
0.3	14.936089067897385
0.3	15.008249257028908
0.3	15.050752131258069
0.3	15.057428974976187
0.3	14.850212018651497
0.3	12.195571367891343
0.3	15.089281641849677
0.3	12.241576605415776
0.3	15.255341744385323
0.3	15.251573364490602
0.3	16.29641404589183
0.3	15.093873060773294
0.3	15.297565594111768
0.3	15.063466287887621
0.3	15.093146216908055
0.3	15.266378280434491
0.3	15.082851768054793
0.3	14.838919477014437
0.3	14.850813756878704
0.3	15.266271441809714
0.3	12.124166158591185
0.3	15.09346780870497
0.3	10.572950848494004
0.3	16.382916106098204
0.3	15.090487226212273
0.3	15.082767688118121
0.3	16.510951047223735
0.3	15.253175018834204
0.3	10.762049067172672
0.3	15.11092860284332
0.3	15.260552946134368
0.3	15.286589072132198
0.3	15.293440002391332
0.3	15.130567338999315
0.3	15.188562731989116
0.3	15.167162375311966
0.3	15.15061205739576
0.3	15.329215070858035
0.3	15.324291173234231
0.3	16.43152859101311
0.3	16.431692999978956
0.3	16.556205720568794
0.3	16.556304927103156
0.3	15.33115259059138
0.3	15.275610134586321
0.3	15.292166019196134
0.3	15.325808037997238
0.3	15.306119349652475
0.31	10.35673187571922
0.31	10.405408262324514
0.31	14.846601553329126
0.31	14.85350474073144
0.31	14.85355246626644
0.31	14.853626305663747
0.31	12.236463747070287
0.31	12.256393445758894
0.31	12.287912978780547
0.31	11.757021554539508
0.31	12.340412403893573
0.31	10.477205309801205
0.31	12.226155449263434
0.31	12.256701915569185
0.31	12.307573480932383
0.31	14.866840758806774
0.31	14.902431431555996
0.31	14.90217994064071
0.31	14.979014151384256
0.31	15.021867613082197
0.31	15.02882433808364
0.31	14.815201947945816
0.31	15.06121174966495
0.31	12.202506924232106
0.31	12.250342510430999
0.31	15.231912685045772
0.31	15.227985881044475
0.31	15.06593097565298
0.31	16.245798963024367
0.31	15.275315208069383
0.31	15.035489886182244
0.31	15.065145065896314
0.31	15.24317984256372
0.31	15.054241139722222
0.31	14.803689685343443
0.31	14.815863154022708
0.31	15.242966146936265
0.31	12.12864564615161
0.31	10.592001763328417
0.31	15.065442822694271
0.31	16.33462126264866
0.31	15.062372094228891
0.31	15.05441925386556
0.31	16.46596953761593
0.31	10.788459215949432
0.31	15.229200171353597
0.31	15.083465833110669
0.31	15.237204261007527
0.31	15.263902911683303
0.31	15.27094542476223
0.31	15.103139852688194
0.31	15.16277624580017
0.31	15.140687544976274
0.31	15.123992354166134
0.31	15.30771940627477
0.31	15.302473376705958
0.31	16.38461580167879
0.31	16.38479788832317
0.31	16.512363174497917
0.31	16.51247394318874
0.31	15.309868677908279
0.31	15.252343518222593
0.31	15.269588638356696
0.31	15.304110664855918
0.31	15.283826182940162
0.32	10.36866359447005
0.32	10.418681054742002
0.32	14.812328463228507
0.32	14.820039853635697
0.32	14.820097594200837
0.32	14.820187162216632
0.32	12.244401073289016
0.32	12.265007609541954
0.32	12.297681885912219
0.32	11.749347258485644
0.32	12.352357199460254
0.32	10.492564805446074
0.32	12.233815404915019
0.32	12.265455519769226
0.32	12.318392304375894
0.32	14.83249978644398
0.32	14.95000343961186
0.32	14.868546956572008
0.32	14.868367698926575
0.32	14.993160645084501
0.32	15.000396393542784
0.32	14.780393288471915
0.32	15.03328720444684
0.32	12.209479487041976
0.32	12.259172945227474
0.32	15.208572631056526
0.32	15.204485178997963
0.32	15.038132161559083
0.32	15.253137092580227
0.32	16.195545508447232
0.32	15.037284416317465
0.32	15.007693178387965
0.32	15.220060198798983
0.32	15.025764415152905
0.32	14.768671784559434
0.32	14.781116313105407
0.32	15.219734365543163
0.32	12.133170384381758
0.32	10.611011431821012
0.32	15.037556724124364
0.32	16.286660903427915
0.32	15.034396361843857
0.32	15.02621206764573
0.32	16.42126965143994
0.32	10.814890388157705
0.32	15.20526940099706
0.32	15.056131455423014
0.32	15.21393721392216
0.32	15.241284000293138
0.32	15.248515003351525
0.32	15.114292872829138
0.32	15.137061530449605
0.32	15.075815158894839
0.32	15.097470495338674
0.32	15.2862734194111
0.32	15.280691281204254
0.32	16.33802189056223
0.32	16.338222913900054
0.32	16.468776991061453
0.32	16.46890029479856
0.32	15.288645445124995
0.32	15.229134280591246
0.32	15.247068279435819
0.32	15.282456207895635
0.32	15.26158348287333
0.33	10.380622837370241
0.33	10.431959692949167
0.33	14.778226893992548
0.33	14.786816764750336
0.33	14.786886286465768
0.33	14.786994428094253
0.33	12.252360248708957
0.33	12.273644408244264
0.33	12.307481555058882
0.33	12.364371484280143
0.33	11.741682974559687
0.33	10.507903071642456
0.33	12.241502973751349
0.33	12.27424352292413
0.33	12.329280718664515
0.33	14.798305439421497
0.33	14.921216094104626
0.33	14.83477411970032
0.33	14.834653306969114
0.33	14.964631377040948
0.33	14.972144930420118
0.33	14.745785050229678
0.33	15.005507983851313
0.33	12.21649036088984
0.33	12.268070287609595
0.33	15.185321606948753
0.33	15.181071281909915
0.33	15.010476531926148
0.33	15.231030967367449
0.33	16.145650687600547
0.33	15.00956412657269
0.33	14.980074574261714
0.33	15.19701920729829
0.33	14.997422283707639
0.33	14.74657221334368
0.33	14.733864841944538
0.33	15.196576106294078
0.33	10.629974589382106
0.33	12.137744111119694
0.33	15.009809458266263
0.33	16.23903301282371
0.33	15.006559968000946
0.33	14.99814612744416
0.33	10.841334700702836
0.33	16.37685010405409
0.33	15.181380700082142
0.33	15.02892475072743
0.33	15.190751669617246
0.33	15.21873203979391
0.33	15.226148345061354
0.33	15.0879780924997
0.33	15.111417649556529
0.33	15.048593429082743
0.33	15.071045655902488
0.33	15.264876392198175
0.33	16.29174464870854
0.33	15.258943745839382
0.33	16.291965913067823
0.33	16.425445568170012
0.33	16.425582435692213
0.33	15.267482231119347
0.33	15.205982450461423
0.33	15.260843883612486
0.33	15.224604200718003
0.33	15.239390907184982
0.34	10.392609699769057
0.34	10.445243406924297
0.34	14.744295919357603
0.34	14.753838956272926
0.34	14.753922284456653
0.34	14.754052281487038
0.34	12.260341543814757
0.34	12.282303894018405
0.34	12.317311841148712
0.34	12.376455999417102
0.34	11.734028683181224
0.34	10.523217752734382
0.34	12.249218703974666
0.34	12.283066371694938
0.34	12.340240125984863
0.34	14.7642578447824
0.34	14.892651155517637
0.34	14.801113548634842
0.34	14.936279989081505
0.34	14.801038006993675
0.34	14.944069764834287
0.34	14.711376266111701
0.34	14.977874091474185
0.34	12.22354090508341
0.34	15.162159652398778
0.34	12.27703701100139
0.34	15.15774423064238
0.34	14.982964022591625
0.34	15.208996546233763
0.34	16.09611155269792
0.34	14.981984077258062
0.34	14.952632548098581
0.34	15.174056736027408
0.34	14.969215462897933
0.34	14.71222985432523
0.34	14.699267950267165
0.34	15.173491391879622
0.34	10.64888569309944
0.34	14.982200997539454
0.34	12.142370858233905
0.34	16.191735648942487
0.34	14.978862879138688
0.34	10.867783456187395
0.34	14.970221464416044
0.34	15.157531959525258
0.34	16.33270967494137
0.34	15.001845028915247
0.34	15.167647503673926
0.34	15.196246733794629
0.34	15.203845054250081
0.34	15.06174294023625
0.34	15.085843660357355
0.34	15.02147484484602
0.34	15.044717026785081
0.34	16.245781911263727
0.34	15.243527578732447
0.34	15.237229596602994
0.34	16.24602476580436
0.34	16.382367337954204
0.34	16.382518856016194
0.34	15.246378313717338
0.34	15.182888066060537
0.34	15.239272890691343
0.34	15.20219566335841
0.34	15.217248111549715
0.35000000000000003	10.404624277456646
0.35000000000000003	10.458531397913843
0.35000000000000003	14.710534631129438
0.35000000000000003	14.72111013471663
0.35000000000000003	14.721209585181924
0.35000000000000003	14.721365213554018
0.35000000000000003	12.268345235029871
0.35000000000000003	12.290986107525757
0.35000000000000003	12.327172556372538
0.35000000000000003	12.388611443728232
0.35000000000000003	11.726384364820845
0.35000000000000003	10.538506400304136
0.35000000000000003	12.256963159086066
0.35000000000000003	12.29192450536787
0.35000000000000003	12.351271934049452
0.35000000000000003	14.730357114858226
0.35000000000000003	14.730415846208277
0.35000000000000003	14.864307730427761
0.35000000000000003	14.908106692568403
0.35000000000000003	14.76756584195881
0.35000000000000003	14.91617074006878
0.35000000000000003	14.767523348483984
0.35000000000000003	14.677165992036702
0.35000000000000003	14.950385557433062
0.35000000000000003	12.230632535542153
0.35000000000000003	15.139086822649148
0.35000000000000003	12.286075686407267
0.35000000000000003	15.134504084036356
0.35000000000000003	14.955594592226568
0.35000000000000003	15.18703353604613
0.35000000000000003	14.954544171750905
0.35000000000000003	16.046925202058503
0.35000000000000003	15.151172663131689
0.35000000000000003	14.925365635540624
0.35000000000000003	14.941144700814341
0.35000000000000003	14.678088255941628
0.35000000000000003	14.66488022786468
0.35000000000000003	15.150480259701638
0.35000000000000003	10.66773890811901
0.35000000000000003	14.954731342355267
0.35000000000000003	12.147054973870903
0.35000000000000003	14.95130509008708
0.35000000000000003	16.1447669455393
0.35000000000000003	10.894227046822198
0.35000000000000003	15.133720963195385
0.35000000000000003	14.942438144195311
0.35000000000000003	16.288847209552436
0.35000000000000003	14.974891628451234
0.35000000000000003	15.144624602971984
0.35000000000000003	15.173827787668777
0.35000000000000003	15.181604732533128
0.35000000000000003	15.03558715520404
0.35000000000000003	15.060338613412963
0.35000000000000003	14.994459599262708
0.35000000000000003	16.2001315574678
0.35000000000000003	16.20039739554462
0.35000000000000003	15.222226203247878
0.35000000000000003	15.018483814508482
0.35000000000000003	15.215547625434944
0.35000000000000003	16.339540767068357
0.35000000000000003	16.339708082655108
0.35000000000000003	15.225332900580636
0.35000000000000003	15.159851176480272
0.35000000000000003	15.217742409349786
0.35000000000000003	15.179841931385065
0.35000000000000003	15.19515474954258
0.36	10.416666666666668
0.36	10.47182283735678
0.36	14.676942139368187
0.36	14.688634238617272
0.36	14.688752451992526
0.36	14.688938045686463
0.36	12.27637160487398
0.36	12.299691076837853
0.36	12.337063466079087
0.36	12.400838465651464
0.36	11.718749999999991
0.36	10.553766469802591
0.36	12.264736918230913
0.36	12.300818353747015
0.36	12.362377551103025
0.36	14.696603350087909
0.36	14.696707506757864
0.36	14.836184989272997
0.36	14.880111730972137
0.36	14.88844772671473
0.36	14.734131572583888
0.36	14.643153307097045
0.36	14.923042438963009
0.36	12.237766726654213
0.36	15.116103188940148
0.36	12.295188984019177
0.36	15.111350919624286
0.36	14.928368222775177
0.36	15.16514163560959
0.36	14.927244336826494
0.36	15.998088779452466
0.36	15.128366877331255
0.36	14.89827243074002
0.36	14.913210778534431
0.36	14.64414645832181
0.36	14.630700818731787
0.36	15.12754276259611
0.36	10.686528093594333
0.36	14.927400521998369
0.36	12.15180114612833
0.36	14.923886625010269
0.36	16.09812511414178
0.36	10.92065484453015
0.36	15.109945382158765
0.36	16.245261621277272
0.36	14.914796268281222
0.36	14.948063916132003
0.36	15.121682866178677
0.36	15.15147490854214
0.36	15.15942697857514
0.36	15.009510479779534
0.36	15.034901552322303
0.36	16.15479151068215
0.36	14.96754789822009
0.36	16.155081769035718
0.36	15.193896589336175
0.36	15.200971457941755
0.36	14.992345240940022
0.36	16.296964357030127
0.36	16.297148679612796
0.36	15.20434511884246
0.36	15.196251600667601
0.36	15.136871843123968
0.36	15.157542271800962
0.36	15.173110472594871
0.37	10.4287369640788
0.37	10.485116865765557
0.37	14.643517572590394
0.37	14.656415446257618
0.37	14.656555425532812
0.37	14.656775947639098
0.37	12.284420942124912
0.37	12.308418816248498
0.37	12.34698428430644
0.37	12.413137653864638
0.37	11.71112556929082
0.37	10.56899531708993
0.37	12.272540576537782
0.37	12.309748334797476
0.37	12.373558380044159
0.37	14.662996641623415
0.37	14.663166716220616
0.37	14.808282164538578
0.37	14.852295380746972
0.37	14.860900622841415
0.37	14.70081129090794
0.37	14.609337313720626
0.37	14.895844821025086
0.37	15.09320883895103
0.37	12.244945013102589
0.37	15.088284834381469
0.37	12.304379674379739
0.37	14.901284919902327
0.37	15.143320534418205
0.37	14.900084523306633
0.37	15.949599473459676
0.37	15.105639278340824
0.37	14.88541451252401
0.37	14.871351583836287
0.37	14.610403521765583
0.37	15.104678969597678
0.37	14.596728892614317
0.37	10.705246788240316
0.37	14.900208595547564
0.37	12.156614428174207
0.37	14.896607538397571
0.37	16.051808446382992
0.37	10.947055074874283
0.37	15.086202768851566
0.37	16.201951893551104
0.37	14.887295975507024
0.37	14.921361286965801
0.37	15.09882220427254
0.37	15.129187805280711
0.37	15.137311387873329
0.37	14.983512659842654
0.37	15.009531513443282
0.37	16.10975973845269
0.37	16.110075896210027
0.37	15.172275209541557
0.37	14.940739961722175
0.37	15.179762500644333
0.37	14.966300543132078
0.37	16.25463664459786
0.37	16.25483924842345
0.37	15.183414003369418
0.37	15.174799605902427
0.37	15.11395014120721
0.37	15.135295954789827
0.37	15.151114929947177
0.38	10.440835266821342
0.38	10.498412591561502
0.38	14.610260077989034
0.38	14.624458183371237
0.38	14.624623334875235
0.38	14.624884456542208
0.38	12.29249354198516
0.38	12.31716932498971
0.38	12.356934668917617
0.38	12.425509526659418
0.38	11.703511053315989
0.38	10.584190194889274
0.38	12.280374745448714
0.38	12.318714852013159
0.38	12.384815811528584
0.38	14.629537073751258
0.38	14.629798417349699
0.38	14.780598549162184
0.38	14.824657952207481
0.38	14.833529354192551
0.38	14.667605527727547
0.38	14.575717137847755
0.38	14.868792816926348
0.38	15.070403877250444
0.38	12.252168991643197
0.38	15.065305945518682
0.38	12.313650628994786
0.38	14.874344713448131
0.38	15.121569911269543
0.38	14.87306470674192
0.38	15.08298977731615
0.38	15.90145451684192
0.38	14.857756757043568
0.38	14.844601798714022
0.38	14.576858526676666
0.38	15.081888966748568
0.38	10.723888195539136
0.38	14.562963645108013
0.38	14.873155652836846
0.38	12.16150026481284
0.38	14.869467916104865
0.38	16.00581531655979
0.38	10.973414671966424
0.38	15.062490551225402
0.38	16.158917082100373
0.38	14.859937443595475
0.38	14.894783164167496
0.38	15.076042541105021
0.38	15.106966188478909
0.38	15.115257552531247
0.38	14.957593445068422
0.38	16.06503425261075
0.38	14.984227525622316
0.38	16.0653778300767
0.38	15.150682170768636
0.38	15.158598452321938
0.38	14.914036025188258
0.38	14.94034897324621
0.38	16.212556202187418
0.38	16.212778428593147
0.38	15.162538483537759
0.38	15.153385545792453
0.38	15.09108616132336
0.38	15.129167768599642
0.38	15.113102254030771
0.39	10.452961672473867
0.39	10.511709089863068
0.39	14.577168821672302
0.39	14.592767130783388
0.39	14.59296130879377
0.39	14.59326949680184
0.39	12.300589706253191
0.39	12.32594258584341
0.39	12.366914216305286
0.39	12.43795451985013
0.39	11.695906432748549
0.39	10.599348249155916
0.39	12.28824005303825
0.39	12.3277182914808
0.39	12.396151215900636
0.39	14.596224726154906
0.39	14.596608041765084
0.39	14.753133495134147
0.39	14.797199790407156
0.39	14.806333874406672
0.39	14.634514796935008
0.39	14.542291929123481
0.39	14.8418865689503
0.39	15.047688425755053
0.39	12.259440322814523
0.39	15.042414391318626
0.39	14.84754765788847
0.39	12.32300482026978
0.39	15.099889432727782
0.39	14.846184888129518
0.39	15.060418297328692
0.39	15.85365118592837
0.39	14.830238406570627
0.39	14.543510573494604
0.39	14.818021831012075
0.39	10.742445168659275
0.39	15.059172857955165
0.39	14.846241815457702
0.39	14.529404297761678
0.39	12.166464520471793
0.39	14.842467876448953
0.39	10.999719110929156
0.39	15.960144184434148
0.39	15.038806026918973
0.39	16.116156317334266
0.39	14.832720890806382
0.39	14.868328999264156
0.39	15.053343814003004
0.39	15.084809770447794
0.39	15.093265061022844
0.39	16.020613109413283
0.39	14.931752589219034
0.39	16.020985666631645
0.39	14.958988609933693
0.39	15.129116120560765
0.39	15.137478394402827
0.39	14.887436340750847
0.39	14.91448979855831
0.39	16.17072163833057
0.39	16.17096489807153
0.39	15.14171736843473
0.39	15.132008519847107
0.39	15.068280011086092
0.39	15.107268633259594
0.39	15.090960447128317
0.4	10.46511627906977
0.4	10.525005401224648
0.4	14.54424298892222
0.4	12.308709743499573
0.4	14.561347231941433
0.4	14.561574787121645
0.4	14.561937400886755
0.4	12.33473856364056
0.4	12.376922455627582
0.4	12.450472973010399
0.4	11.688311688311694
0.4	10.61446651536643
0.4	12.296137144318575
0.4	12.336759018609161
0.4	12.407565933775743
0.4	14.563059676037238
0.4	14.56360154250773
0.4	14.725886412272397
0.4	14.769921276019495
0.4	14.779314165260294
0.4	14.60153959802698
0.4	14.50906086110603
0.4	14.81512624899586
0.4	15.025062624195414
0.4	15.019610332018825
0.4	12.266760732555944
0.4	14.820893832800007
0.4	12.332445320622861
0.4	15.078278751418967
0.4	14.819445094668335
0.4	15.037924773870692
0.4	14.802860398247763
0.4	15.806186800014654
0.4	14.510358782625165
0.4	14.79161048636022
0.4	10.760910195164604
0.4	15.036530765895566
0.4	14.496050098184483
0.4	12.17151350855061
0.4	11.025952213761727
0.4	14.815607571357118
0.4	15.91479359829717
0.4	15.015146357518496
0.4	16.073668806887163
0.4	14.80564657768141
0.4	14.841998272308171
0.4	15.030725974415798
0.4	15.0627182652036
0.4	15.071333497946178
0.4	15.976494409724756
0.4	15.976897544786842
0.4	14.90598985043793
0.4	14.93381377943022
0.4	15.107575668745632
0.4	15.116401365914975
0.4	14.860941178560646
0.4	16.12913159817713
0.4	16.129397373753896
0.4	14.888722301542339
0.4	15.120949330432921
0.4	15.110667605627059
0.4	15.045531816861391
0.4	15.085417166286675
0.4	15.068869816165606
0.41000000000000003	10.477299185098943
0.41000000000000003	10.538300530324126
0.41000000000000003	14.511481784474032
0.41000000000000003	12.316853969248118
0.41000000000000003	12.343557203638442
0.41000000000000003	14.530203700281696
0.41000000000000003	14.530469532129324
0.41000000000000003	14.530894930990982
0.41000000000000003	12.3869588425339
0.41000000000000003	12.463065113799313
0.41000000000000003	11.680726800778713
0.41000000000000003	10.629541914732187
0.41000000000000003	12.304066681527571
0.41000000000000003	12.345837374489292
0.41000000000000003	12.419061265069578
0.41000000000000003	14.530042000126565
0.41000000000000003	14.53078542804322
0.41000000000000003	14.698856767154183
0.41000000000000003	14.74282282622178
0.41000000000000003	14.752470236932563
0.41000000000000003	14.568680418446633
0.41000000000000003	14.4760231314918
0.41000000000000003	14.788512059223088
0.41000000000000003	15.002526630587797
0.41000000000000003	14.996893950743846
0.41000000000000003	12.274132013707712
0.41000000000000003	14.79438334332832
0.41000000000000003	12.34197530060159
0.41000000000000003	15.056737504139996
0.41000000000000003	14.792845380553851
0.41000000000000003	15.015509155392618
0.41000000000000003	14.775623714364727
0.41000000000000003	14.47740229436829
0.41000000000000003	15.759058720775414
0.41000000000000003	14.765366618822256
0.41000000000000003	10.779275381607683
0.41000000000000003	15.01396283298174
0.41000000000000003	14.46290032015629
0.41000000000000003	11.052095923564115
0.41000000000000003	12.176654022028417
0.41000000000000003	14.788887187574598
0.41000000000000003	15.869762198316373
0.41000000000000003	14.991508562979638
0.41000000000000003	16.031453838317027
0.41000000000000003	14.778714808891788
0.41000000000000003	14.815790492195736
0.41000000000000003	15.008188988610165
0.41000000000000003	15.040691388456308
0.41000000000000003	15.049462443766393
0.41000000000000003	15.932676299242765
0.41000000000000003	15.93311164631903
0.41000000000000003	14.908702038906704
0.41000000000000003	14.880304991546629
0.41000000000000003	15.086059387033348
0.41000000000000003	15.095366360424514
0.41000000000000003	16.087784764042922
0.41000000000000003	16.088074612013003
0.41000000000000003	14.834550828105453
0.41000000000000003	14.863045780030896
0.41000000000000003	15.100232887141718
0.41000000000000003	15.089361858014769
0.41000000000000003	15.063613007635382
0.41000000000000003	15.02284172560188
0.41000000000000003	15.046829648389965
0.42	10.48951048951049
0.42	10.551593444597035
0.42	14.478884432817576
0.42	12.325022706162184
0.42	12.352398429766227
0.42	14.499342026374288
0.42	14.499651639846892
0.42	14.500149301548227
0.42	12.397022752336046
0.42	12.475731040102179
0.42	11.67315175097276
0.42	10.644571250343368
0.42	12.31202934439654
0.42	12.354953671848683
0.42	12.430638456237919
0.42	14.497171776580231
0.42	14.498166797625483
0.42	14.672044082189423
0.42	14.715904895581232
0.42	14.725802128290553
0.42	14.443177962357687
0.42	14.535937735779699
0.42	14.762044232703321
0.42	14.980080621710439
0.42	14.974265454490011
0.42	12.281556027362692
0.42	14.768016320657127
0.42	12.351598025800904
0.42	15.03526530976116
0.42	14.766385827814732
0.42	14.99317140387545
0.42	14.74852938488285
0.42	14.444640268843234
0.42	15.712264351690877
0.42	14.739289129528366
0.42	10.79753243812271
0.42	14.99146922238021
0.42	14.766336649819083
0.42	11.07813004095419
0.42	14.429954263740905
0.42	14.762306947932391
0.42	12.18189336517418
0.42	15.825048720189304
0.42	14.967889516294388
0.42	15.98951078196429
0.42	14.751925935194809
0.42	14.78970519708999
0.42	14.985732838417647
0.42	15.018728857598498
0.42	15.027651474547506
0.42	15.88915696876992
0.42	15.889626195838714
0.42	14.883652384677946
0.42	15.074372322763796
0.42	15.06456580878161
0.42	14.854697780345868
0.42	16.046679856006197
0.42	16.046995409260276
0.42	14.837459547451777
0.42	14.808265599550015
0.42	15.079566381818367
0.42	15.068090308477498
0.42	15.0418557947954
0.42	15.000209906797185
0.42	15.024839237041684
0.43	10.501750291715283
0.43	10.564883072814974
0.43	14.446450178521715
0.43	12.333216284236176
0.43	12.36126214272794
0.43	12.407113472576414
0.43	14.468767984781053
0.43	14.469127551242787
0.43	14.46970820255913
0.43	12.488470699668618
0.43	11.665586519766684
0.43	10.659551203250487
0.43	12.320025830393499
0.43	12.364108190558486
0.43	14.464449086796105
0.43	12.44229868545458
0.43	14.4657533779265
0.43	14.645447934822188
0.43	14.68916797694271
0.43	14.699309907194266
0.43	14.410524600421262
0.43	14.503312019821355
0.43	14.503344937256582
0.43	14.735723034070961
0.43	14.957724793582525
0.43	14.95172507516579
0.43	14.741792922476538
0.43	12.289034704034892
0.43	12.3613168523454
0.43	15.013861766899787
0.43	14.740066547193546
0.43	14.970911495440205
0.43	14.72157849000861
0.43	14.412071885909842
0.43	15.665801137487428
0.43	14.713376965481597
0.43	10.815672663155889
0.43	14.969050119095424
0.43	14.73998112228658
0.43	11.104031915108017
0.43	14.39721125540097
0.43	14.735867112678156
0.43	12.1872393861355
0.43	15.780651999127935
0.43	14.944285938497547
0.43	15.947839093975084
0.43	14.763741954948827
0.43	14.725280355505165
0.43	14.963357522038656
0.43	14.99683039169431
0.43	15.005900161672413
0.43	15.845934654534505
0.43	14.858663804373162
0.43	15.84643946077987
0.43	15.053418145537918
0.43	15.043093428959232
0.43	14.82916798992181
0.43	16.005815632554935
0.43	14.811962933140137
0.43	16.00615860253553
0.43	14.782085825103117
0.43	15.058947962423671
0.43	15.046851964324535
0.43	15.020145162729484
0.43	14.977636554554948
0.43	15.002897882338063
0.44	10.514018691588786
0.44	10.578168303606166
0.44	14.414178286583072
0.44	12.341435040992504
0.44	12.370148217951316
0.44	12.417230194941256
0.44	14.438487640556016
0.44	14.438904063156365
0.44	14.43957982367371
0.44	12.50128386688141
0.44	10.674478328491583
0.44	11.658031088082899
0.44	12.3280568549379
0.44	12.373301172649292
0.44	14.431874017151582
0.44	12.454043045412156
0.44	14.43355356078841
0.44	14.43358463489713
0.44	14.619067956848696
0.44	14.662612602316901
0.44	14.672993670820862
0.44	14.378062317319621
0.44	14.470803734528884
0.44	14.470874820506474
0.44	14.70954876017391
0.44	14.93545936194375
0.44	14.92927307069159
0.44	14.715713333447944
0.44	12.296570044605778
0.44	14.992526451340366
0.44	12.371135220658786
0.44	14.713887679074372
0.44	14.948729420997392
0.44	14.694772162823117
0.44	14.379696345085318
0.44	15.619666563592634
0.44	14.687629118526026
0.44	10.833686928497631
0.44	14.946705731120264
0.44	14.713765822466357
0.44	11.129776080080351
0.44	14.364670648114041
0.44	12.192700510099076
0.44	15.736570974200571
0.44	14.920694394119266
0.44	15.906438319491787
0.44	14.737900364158422
0.44	14.974995711468658
0.44	14.941063054908367
0.44	14.698778519087593
0.44	14.83373527674878
0.44	15.80300763856293
0.44	14.984208071550775
0.44	15.803549751411406
0.44	15.032502665399031
0.44	15.021640704343662
0.44	14.803715398958646
0.44	14.786555282726507
0.44	15.965190891287728
0.44	15.965563070123935
0.44	14.756011860418228
0.44	15.038375559634968
0.44	15.025645807961036
0.44	14.998480743809262
0.44	14.981004892626835
0.44	14.955121889828076
0.45	10.526315789473681
0.45	10.591447983915693
0.45	12.349679321684
0.45	14.382068042800487
0.45	12.379056503369707
0.45	12.427372006462686
0.45	14.408507355311114
0.45	14.40898833886621
0.45	14.409772878948894
0.45	12.514170116231893
0.45	10.689349051074984
0.45	11.650485436893206
0.45	12.336123151581944
0.45	12.382532816787137
0.45	14.399446660678269
0.45	14.401576441914953
0.45	14.40162016862527
0.45	12.465872523380863
0.45	14.592903833841431
0.45	14.636239343767329
0.45	14.646853546007371
0.45	14.345790409907519
0.45	14.438413339873696
0.45	14.438546235696167
0.45	14.683521740718886
0.45	14.91328456273201
0.45	14.906909726162503
0.45	14.689777765662598
0.45	12.304164121004058
0.45	14.97125891317393
0.45	12.381056647197177
0.45	14.687849394459764
0.45	14.926625186939429
0.45	14.347512865455494
0.45	14.668111591973222
0.45	15.57385815560517
0.45	10.851565664809634
0.45	14.662044624466088
0.45	11.155333824810517
0.45	14.92443629065857
0.45	14.687691085938514
0.45	14.6834098918564
0.45	14.332331821488625
0.45	15.692804693060157
0.45	12.1982857726142
0.45	14.8971112872021
0.45	15.865308096012901
0.45	14.9532245392965
0.45	14.712180054274418
0.45	14.918849470629748
0.45	14.67242092787737
0.45	14.808865771521956
0.45	15.760374249106972
0.45	14.96257476531412
0.45	15.760955420870971
0.45	15.011624659078276
0.45	15.000206053992768
0.45	14.761235958601429
0.45	14.77833979205852
0.45	15.924804469671272
0.45	15.925207732198846
0.45	15.017846864276084
0.45	14.730044086034
0.45	15.004470796140989
0.45	14.976862167748827
0.45	14.95915958572456
0.45	14.932666162805099
0.46	10.538641686182666
0.46	10.604720917403123
0.46	12.35794947950206
0.46	12.387986817023577
0.46	14.350118754176577
0.46	12.437537879949197
0.46	14.378833792763738
0.46	14.379387918158821
0.46	14.380296632174085
0.46	12.527128792010927
0.46	10.70415966192883
0.46	11.642949547218631
0.46	12.34422547215328
0.46	12.39180327215686
0.46	14.367167118682167
0.46	14.369831860269322
0.46	14.3698922964331
0.46	12.47778797810317
0.46	14.566955304670579
0.46	14.610048814294009
0.46	14.620889689611797
0.46	14.313708200575721
0.46	14.40614129360407
0.46	14.406366833143007
0.46	14.657642338907564
0.46	14.891200652556432
0.46	14.884635355078428
0.46	14.663986459090658
0.46	12.311819076569114
0.46	14.950058673626787
0.46	14.661951896000183
0.46	12.391084713768922
0.46	14.90459881587907
0.46	14.315520685579765
0.46	14.641598024429879
0.46	10.869298847872109
0.46	15.52837347878005
0.46	14.636622562328267
0.46	11.180672682342593
0.46	14.661757288260105
0.46	14.902242055424878
0.46	14.657393226783594
0.46	15.64935231709002
0.46	14.30019418187932
0.46	12.204004852547255
0.46	14.873532858013213
0.46	15.824448156922603
0.46	14.931516599192495
0.46	14.686580686873537
0.46	14.896716821980073
0.46	14.646208138935515
0.46	14.784054249227113
0.46	15.718032861129215
0.46	15.718654865222451
0.46	14.940999798497828
0.46	14.990782839166213
0.46	14.736004340457857
0.46	14.978787860036533
0.46	14.753040960070042
0.46	15.884655245857418
0.46	15.885091551488376
0.46	14.983325859222381
0.46	14.99735930478355
0.46	14.704182908860776
0.46	14.937361290457673
0.46	14.955289061536421
0.46	14.910269655481928
0.47000000000000003	10.550996483001166
0.47000000000000003	10.617985862774779
0.47000000000000003	12.366245875790533
0.47000000000000003	12.396938944466568
0.47000000000000003	14.31832974934788
0.47000000000000003	12.44772666357981
0.47000000000000003	14.34947392367572
0.47000000000000003	14.350110726742638
0.47000000000000003	14.35116092262464
0.47000000000000003	12.540158973646442
0.47000000000000003	10.71890631383023
0.47000000000000003	11.635423400129277
0.47000000000000003	12.352364586852987
0.47000000000000003	12.401112631695536
0.47000000000000003	14.335035502319958
0.47000000000000003	14.338330437888954
0.47000000000000003	14.338412657247098
0.47000000000000003	12.489790113035204
0.47000000000000003	14.541222161114423
0.47000000000000003	14.584041668711208
0.47000000000000003	14.595102288892093
0.47000000000000003	14.281815037590254
0.47000000000000003	14.3739880529306
0.47000000000000003	14.374345136701908
0.47000000000000003	14.631910952058604
0.47000000000000003	14.869207909162448
0.47000000000000003	14.862450300645719
0.47000000000000003	14.638339682016976
0.47000000000000003	12.319537126042228
0.47000000000000003	14.928925221545896
0.47000000000000003	14.636195419078879
0.47000000000000003	12.401223054001239
0.47000000000000003	14.882650347437302
0.47000000000000003	14.283719063388528
0.47000000000000003	14.615232768318243
0.47000000000000003	10.886875985811377
0.47000000000000003	11.20575582008908
0.47000000000000003	15.483210137529756
0.47000000000000003	14.611362053757947
0.47000000000000003	14.635964846310953
0.47000000000000003	14.880123310026868
0.47000000000000003	14.631518410235767
0.47000000000000003	15.606213127000562
0.47000000000000003	14.849955180594206
0.47000000000000003	14.268257162499859
0.47000000000000003	12.209868103986445
0.47000000000000003	15.783858335188818
0.47000000000000003	14.909871616800697
0.47000000000000003	14.661101956519104
0.47000000000000003	14.874665181997223
0.47000000000000003	14.620140767045788
0.47000000000000003	14.759299661098224
0.47000000000000003	15.67598189685031
0.47000000000000003	15.676646523538091
0.47000000000000003	14.9194827207093
0.47000000000000003	14.96997584963373
0.47000000000000003	14.710859825912964
0.47000000000000003	14.957384468840093
0.47000000000000003	14.727818700426235
0.47000000000000003	15.844742139563083
0.47000000000000003	15.84521353396324
0.47000000000000003	14.962209900427899
0.47000000000000003	14.976910025484363
0.47000000000000003	14.678428763719225
0.47000000000000003	14.915609348425942
0.47000000000000003	14.933761049364108
0.47000000000000003	14.887932684435013
0.48	10.563380281690144
0.48	10.63124153204843
0.48	12.37456888026556
0.48	12.405912635960295
0.48	14.286700379045326
0.48	12.457937069592735
0.48	14.320435030087534
0.48	12.553259436028057
0.48	14.321165084831904
0.48	14.322376191064778
0.48	10.73358501732901
0.48	11.627906976744196
0.48	12.360541284302588
0.48	12.410460924613979
0.48	14.303051934138528
0.48	14.307083619763873
0.48	14.307193911812295
0.48	12.501879445368518
0.48	14.515704247551948
0.48	14.558218604515995
0.48	14.250110295453512
0.48	14.569491561903114
0.48	14.341954076133451
0.48	14.342490611502202
0.48	14.606328012210074
0.48	14.847306631885054
0.48	14.840354937155169
0.48	14.612837731459305
0.48	12.327320555123185
0.48	14.907858009505075
0.48	14.610580232955737
0.48	12.411475336442107
0.48	14.860779839084516
0.48	14.252107276072062
0.48	14.589017195824056
0.48	10.904286107606099
0.48	11.230541308176186
0.48	15.438365774941959
0.48	14.610314219679609
0.48	14.586262262545759
0.48	14.858080367436653
0.48	14.605785911908425
0.48	15.563386528913002
0.48	14.826374161302923
0.48	14.236520223532663
0.48	12.215886586238629
0.48	15.743538567226455
0.48	14.888289319384544
0.48	14.635743591844989
0.48	14.852694645153493
0.48	14.594219487460558
0.48	14.734600948979615
0.48	15.634219826362035
0.48	15.634928878006814
0.48	14.685801831211224
0.48	14.94920226108754
0.48	14.898023075282048
0.48	14.935994192596109
0.48	15.805064113016517
0.48	14.702672817493326
0.48	15.805572729542895
0.48	14.941121795115066
0.48	14.956495866594265
0.48	14.652782114937553
0.48	14.893903116010284
0.48	14.91227775255573
0.48	14.865655603817629
0.49	10.575793184488838
0.49	10.644486588747332
0.49	12.382918871241463
0.49	12.414907603440344
0.49	14.255230016586616
0.49	12.46816766199464
0.49	12.566428604053804
0.49	14.29172470874433
0.49	14.292559714700866
0.49	14.293953505773976
0.49	10.74819163668263
0.49	11.620400258231117
0.49	12.36875637153261
0.49	12.419848108139092
0.49	14.271216549586278
0.49	14.276103713353645
0.49	14.276249812530885
0.49	12.514056270175757
0.49	14.490401460730876
0.49	14.218593375288082
0.49	14.53258036274378
0.49	14.544057757911364
0.49	14.310039824124381
0.49	14.580893986695921
0.49	14.310813734458993
0.49	14.825497142085869
0.49	14.818349671441538
0.49	14.587480933563999
0.49	14.585106641973388
0.49	14.88685644949284
0.49	12.335171719522966
0.49	12.421845243702474
0.49	14.838987367038811
0.49	14.220684619959588
0.49	14.562952746179743
0.49	11.254981236658733
0.49	10.921517753210699
0.49	14.584805912087171
0.49	15.39383807231448
0.49	14.836113570557298
0.49	14.561322394278726
0.49	14.580196248379163
0.49	15.520872060968681
0.49	14.802785538512051
0.49	12.222072090849904
0.49	14.204982852233647
0.49	14.86676943581703
0.49	15.703488896919637
0.49	14.610505356762996
0.49	14.830805328624766
0.49	14.709957045268453
0.49	14.568445038802905
0.49	15.59274516831038
0.49	15.593500454070114
0.49	14.66082979201116
0.49	14.928460565756493
0.49	14.876620398914966
0.49	14.914615311411486
0.49	15.765620171973492
0.49	15.766168232816012
0.49	14.677603122931131
0.49	14.920060390060122
0.49	14.936113346933364
0.49	14.62724345801365
0.49	14.872241966649394
0.49	14.890838789493097
0.49	14.84343880860325
0.5	10.588235294117649
0.5	10.657719646021246
0.5	12.391296235862843
0.5	12.423923517234979
0.5	12.478416843212479
0.5	14.22391805840254
0.5	12.579664500512294
0.5	14.263350873605045
0.5	14.264303746984007
0.5	14.26590458831601
0.5	10.762721885821279
0.5	11.612903225806454
0.5	12.377010673904945
0.5	14.239529498502817
0.5	12.429274058404747
0.5	14.245403927237973
0.5	14.245595275849261
0.5	12.526320618920266
0.5	14.465313749605812
0.5	14.187263705244352
0.5	14.50712772880634
0.5	14.518801157827868
0.5	14.555609378689379
0.5	14.278245761940934
0.5	14.279326067218781
0.5	14.803779783569027
0.5	14.796434944429972
0.5	14.56226964397375
0.5	14.55977498682978
0.5	14.865919908139821
0.5	12.343093043435456
0.5	12.432336446948419
0.5	14.817273027225989
0.5	14.18945041038728
0.5	14.537040928733374
0.5	11.279020644175098
0.5	10.93855896567713
0.5	14.559440472845985
0.5	15.349624748708449
0.5	14.814223293891562
0.5	14.536541696113112
0.5	14.554749984958328
0.5	14.779184883639687
0.5	15.478669400505314
0.5	12.22843716433524
0.5	14.173644563030628
0.5	14.845311696571112
0.5	15.66370947979415
0.5	14.585387051799845
0.5	14.808997373664294
0.5	14.685366872892214
0.5	14.54281822613237
0.5	15.551556490653349
0.5	14.635943164258201
0.5	15.5523598205875
0.5	14.907749172208284
0.5	14.85527422129654
0.5	14.893246075961613
0.5	15.726409366807468
0.5	15.726999183771017
0.5	14.652609436066543
0.5	14.899024502760694
0.5	14.60181332134892
0.5	14.915758650376567
0.5	14.850625293412453
0.5	14.86944377554072
0.5	14.821282738102232
0.51	10.60070671378091
0.51	10.67093926469151
0.51	12.399701370343028
0.51	12.432960002516015
0.51	12.488682839605175
0.51	14.192763924599152
0.51	12.592964686272301
0.51	14.235321757319637
0.51	14.236406725470303
0.51	14.238241838702937
0.51	10.777171324364359
0.51	12.385305034960005
0.51	11.605415860735013
0.51	14.207990946593814
0.51	12.438738560413473
0.51	14.21499840830828
0.51	14.215246456758084
0.51	12.538672211449763
0.51	14.440441115240969
0.51	14.156120740932769
0.51	14.48186153330699
0.51	14.49372207465926
0.51	14.530474727704968
0.51	14.246572360192257
0.51	14.248040331015474
0.51	14.248076378197252
0.51	14.78215492297003
0.51	14.774611232775335
0.51	14.537204248160862
0.51	14.534585645921014
0.51	14.845047701439686
0.51	12.35108701734345
0.51	14.795636936305803
0.51	12.442952574942947
0.51	14.15840398155369
0.51	14.511283326102777
0.51	11.30259620971831
0.51	10.955397285699695
0.51	14.534218498349446
0.51	15.3057235605205
0.51	14.792409945320355
0.51	14.511919456666558
0.51	14.52944773762501
0.51	14.755567603694967
0.51	15.43677837184412
0.51	12.234995125016987
0.51	14.1425048976136
0.51	14.823915833710348
0.51	15.624200587327055
0.51	14.560388515570454
0.51	14.660829345324693
0.51	14.78727094709092
0.51	14.611141425146586
0.51	15.510652411498377
0.51	15.511505590033334
0.51	14.517339924181472
0.51	14.887066399799924
0.51	14.833984064713373
0.51	14.871884710793518
0.51	15.687430793677683
0.51	15.6880647685311
0.51	14.627691584280992
0.51	14.878012920762638
0.51	14.576492268060631
0.51	14.895427616993654
0.51	14.829052511897768
0.51	14.848092322969027
0.51	14.79918787978084
0.52	10.613207547169806
0.52	10.684143951217171
0.52	12.408134680208965
0.52	12.442016635460256
0.52	12.498963685748869
0.52	14.161767059557878
0.52	12.60632619158993
0.52	14.207645911554252
0.52	14.208878610109274
0.52	14.21097835952768
0.52	10.791535353712204
0.52	12.393640316179173
0.52	14.176601076896967
0.52	11.59793814432989
0.52	12.448241296985724
0.52	14.184902276811734
0.52	14.185220824817517
0.52	12.551110400456373
0.52	14.125163965882198
0.52	14.415783610773122
0.52	14.456782652826902
0.52	14.468820853977846
0.52	14.505490610049936
0.52	14.215020096470248
0.52	14.216970482777029
0.52	14.217024338900675
0.52	14.760622950111015
0.52	14.752879050600928
0.52	14.512285161718946
0.52	14.509539036759065
0.52	14.824239088914688
0.52	12.359156195065852
0.52	14.774079232769882
0.52	14.127544686361226
0.52	12.45369717671194
0.52	14.485681597416548
0.52	11.325634644629208
0.52	10.972019749051997
0.52	14.509140633588007
0.52	15.262132301075233
0.52	14.770673967999123
0.52	14.487455006028538
0.52	14.504290175051082
0.52	14.731928945528727
0.52	15.395198954734648
0.52	12.241760072045514
0.52	14.111563425015195
0.52	14.802581580879842
0.52	15.584962611376572
0.52	14.636343366644653
0.52	14.535509626395367
0.52	14.765626242903
0.52	14.586424074173461
0.52	15.470031600024992
0.52	15.470936418727714
0.52	14.866410472870498
0.52	14.492011080770503
0.52	14.812749443642787
0.52	14.85052941836921
0.52	15.648683595779726
0.52	15.64936422008754
0.52	14.857024401017464
0.52	14.602849403413384
0.52	14.55128089788019
0.52	14.875115739685716
0.52	14.807523063490773
0.52	14.826784040876433
0.52	14.777154773414477
0.53	10.62573789846517
0.53	10.697332155579565
0.53	12.416596580552682
0.53	12.451092939097638
0.53	12.50925720740537
0.53	14.130926932575944
0.53	12.619745437157729
0.53	14.180332206039843
0.53	14.181729777914668
0.53	14.184127978544955
0.53	10.805809213239046
0.53	12.402017396651647
0.53	14.145360091244532
0.53	11.590470057952354
0.53	12.457781836608
0.53	14.155131658455645
0.53	14.155537240935928
0.53	12.563634107228694
0.53	14.09439289202491
0.53	14.39134134143018
0.53	14.431892010675258
0.53	14.444097874410808
0.53	14.480657639214588
0.53	14.183589456717513
0.53	14.186131791648997
0.53	14.186210230384008
0.53	14.739184278314784
0.53	14.487512830604867
0.53	14.731238951343373
0.53	14.484635617468996
0.53	14.80349326717332
0.53	12.367303189943968
0.53	14.752600078116568
0.53	14.096871896241765
0.53	12.464573676765863
0.53	11.348050702245366
0.53	14.460237481642487
0.53	10.988412887427119
0.53	14.484207573685397
0.53	15.218848800238845
0.53	14.749015842380665
0.53	14.479278020715743
0.53	14.463147715888626
0.53	14.708264001983146
0.53	15.353931293506424
0.53	12.248746884306238
0.53	14.78130867329733
0.53	14.080819741678841
0.53	14.611907831640924
0.53	15.5459960687099
0.53	14.510750304070747
0.53	14.744063484030104
0.53	14.561790634288048
0.53	15.42969277749819
0.53	15.430651007103616
0.53	14.845779514690577
0.53	14.466832720407137
0.53	14.79156986432892
0.53	14.829178383950348
0.53	15.610166964683032
0.53	15.610896819023742
0.53	14.83605766927699
0.53	14.57808273817935
0.53	14.526179849144604
0.53	14.85481816690212
0.53	14.786036419017956
0.53	14.805518535110254
0.53	14.755184015610336
0.54	10.638297872340434
0.54	10.710502269082054
0.54	12.42508749628951
0.54	12.460188378820853
0.54	12.519561003081336
0.54	14.100243038549483
0.54	12.633218143310383
0.54	14.153389826215768
0.54	14.154971021416864
0.54	14.15770526906924
0.54	10.819987976616767
0.54	14.114268211728334
0.54	12.41043717263412
0.54	11.583011583011588
0.54	12.46735962008583
0.54	14.12570371267077
0.54	14.126216033911078
0.54	12.576241747342415
0.54	14.063807060210117
0.54	14.36711446460173
0.54	14.407190577595472
0.54	14.419553548149837
0.54	14.45597646618963
0.54	14.152280936565207
0.54	14.15554091490866
0.54	14.155652677904445
0.54	14.462887731321569
0.54	14.717839344669123
0.54	14.709691529711293
0.54	14.459875888370881
0.54	14.782809362804759
0.54	12.375530670056559
0.54	14.066385000964889
0.54	14.731199658109151
0.54	11.369744695809478
0.54	12.475585321647968
0.54	14.434952801003533
0.54	11.004562733232895
0.54	14.459420065447661
0.54	15.175870924055577
0.54	14.727436088373949
0.54	14.454412055112709
0.54	14.438996999783736
0.54	14.684567720136018
0.54	15.312975706979492
0.54	14.760096847744645
0.54	12.255971206510349
0.54	14.587521625968858
0.54	14.05027347151278
0.54	14.486110511800582
0.54	15.5073016056011
0.54	14.53724065313974
0.54	14.722582924236425
0.54	15.389634718379288
0.54	15.390648100013758
0.54	14.825171541190471
0.54	14.770444824342281
0.54	14.441805948077805
0.54	14.80782978143663
0.54	15.571880141760401
0.54	14.815111419533267
0.54	15.572661894221497
0.54	14.553391442608563
0.54	14.501189800889474
0.54	14.834529711754763
0.54	14.764592082837094
0.54	14.784295408186733
0.54	14.733276264738562
0.55	10.650887573964496
0.55	10.723652622062218
0.55	12.433607862423145
0.55	12.469302357528807
0.55	12.529872424083432
0.55	14.069714898702049
0.55	12.646739225566014
0.55	14.12682826933737
0.55	14.128613544277975
0.55	10.834066548301266
0.55	14.131725567425672
0.55	14.083325682171996
0.55	12.418900556990362
0.55	11.575562700964635
0.55	12.476973945902692
0.55	14.096636656016369
0.55	14.09727907548185
0.55	14.033406040746927
0.55	12.588931144736401
0.55	14.343103189957716
0.55	14.382679372418059
0.55	14.395188321482049
0.55	14.431447779697347
0.55	14.121095042639435
0.55	14.438410371031438
0.55	14.688237423765903
0.55	14.696588610231467
0.55	14.125215972026776
0.55	14.125372202972894
0.55	14.435260393651848
0.55	14.762186424552223
0.55	12.383841352343797
0.55	14.036083408426737
0.55	14.709878184123927
0.55	11.390599378249696
0.55	12.48673511639912
0.55	14.409829464479916
0.55	11.020454828928596
0.55	14.434778908916288
0.55	15.133196574408109
0.55	14.705935267649128
0.55	14.42969311805223
0.55	14.66083491183312
0.55	14.415002313465724
0.55	15.272332699187908
0.55	14.738945842559453
0.55	14.563183626362616
0.55	12.263449419325772
0.55	14.461590258301669
0.55	14.019924265927237
0.55	14.512773704428408
0.55	15.468880002464129
0.55	14.701184850191002
0.55	15.34985625154077
0.55	15.350926487080383
0.55	14.804584454498226
0.55	14.749373812122304
0.55	14.786481780282262
0.55	14.416931953236642
0.55	15.533822419714646
0.55	14.79418431351219
0.55	15.534658823539402
0.55	14.528775380501152
0.55	14.47631147505185
0.55	14.814244867570892
0.55	14.743189597408318
0.55	14.7631142592105
0.55	14.711432246315045
0.56	10.663507109004739
0.56	10.736781481513177
0.56	12.442158124317665
0.56	12.478434210374614
0.56	12.540188552974415
0.56	14.03934206136117
0.56	12.660302674423207
0.56	10.848039660216793
0.56	14.10065733891504
0.56	14.102668953644347
0.56	14.106204986532985
0.56	14.0525327696154
0.56	12.427408478496442
0.56	14.067949779591942
0.56	12.486623954180939
0.56	14.068749852331326
0.56	11.568123393316196
0.56	14.0031894339781
0.56	12.601699432398657
0.56	14.319307779612023
0.56	14.358359462649585
0.56	14.371002675343398
0.56	14.407072306321469
0.56	14.414081287588251
0.56	14.090032293843667
0.56	14.666877317132297
0.56	14.675432560162822
0.56	14.095176615398548
0.56	14.095391365423342
0.56	14.410789723134151
0.56	14.74162341470543
0.56	14.00596654441724
0.56	11.410475985841106
0.56	14.688635894595333
0.56	12.392237995511705
0.56	12.498025749329388
0.56	14.384869471394904
0.56	11.036074241515948
0.56	14.410284958914355
0.56	15.090823688703729
0.56	14.6845139860994
0.56	14.405122111059342
0.56	14.637060266696452
0.56	14.39116315539226
0.56	15.23200297097206
0.56	14.717855397627245
0.56	14.53889270090861
0.56	14.43718960009279
0.56	14.488389389360309
0.56	12.271198589942935
0.56	13.989771803851983
0.56	15.430732178478893
0.56	14.679869583721686
0.56	15.310356261592569
0.56	15.311485003091885
0.56	14.784016036329248
0.56	14.728356306502885
0.56	14.765132553627296
0.56	14.773274980230362
0.56	15.495993144207937
0.56	14.392212013997131
0.56	15.496887034451944
0.56	14.504234425904619
0.56	14.451545638791723
0.56	14.793957829683977
0.56	14.7218285483947
0.56	14.741974683793474
0.56	14.689652758883529
0.5700000000000001	10.676156583629897
0.5700000000000001	10.749887048611122
0.5700000000000001	12.450738737976607
0.5700000000000001	12.48758319908617
0.5700000000000001	12.550506180336859
0.5700000000000001	14.009124102786108
0.5700000000000001	12.67390141705588
0.5700000000000001	10.861901868676515
0.5700000000000001	14.074887137352277
0.5700000000000001	14.077149248769723
0.5700000000000001	14.08116042451057
0.5700000000000001	14.021889765816201
0.5700000000000001	12.435961880996352
0.5700000000000001	14.039663459201
0.5700000000000001	14.040653533121255
0.5700000000000001	12.496308609137596
0.5700000000000001	11.560693641618508
0.5700000000000001	13.973156870886367
0.5700000000000001	12.614542937645975
0.5700000000000001	14.295728548327684
0.5700000000000001	14.334231964985971
0.5700000000000001	14.346997125896397
0.5700000000000001	14.382850810519203
0.5700000000000001	14.389901049474382
0.5700000000000001	14.64561194135106
0.5700000000000001	14.654371703778361
0.5700000000000001	14.05909322261786
0.5700000000000001	14.065444096010339
0.5700000000000001	14.065734907886629
0.5700000000000001	14.386464514145672
0.5700000000000001	14.721119199651682
0.5700000000000001	11.429209174855698
0.5700000000000001	13.976033852363793
0.5700000000000001	14.667473056566156
0.5700000000000001	12.400723391580291
0.5700000000000001	12.509459503268193
0.5700000000000001	14.36007491508062
0.5700000000000001	11.051405582814938
0.5700000000000001	14.385939126573348
0.5700000000000001	15.04875023958786
0.5700000000000001	14.663172896471865
0.5700000000000001	14.380699999869819
0.5700000000000001	14.613238367785996
0.5700000000000001	14.367479067344528
0.5700000000000001	15.191987432497593
0.5700000000000001	14.51464770938551
0.5700000000000001	14.696825254373751
0.5700000000000001	14.412908643980918
0.5700000000000001	14.464087338213488
0.5700000000000001	12.279236399007878
0.5700000000000001	13.959815791731486
0.5700000000000001	15.392859196159229
0.5700000000000001	15.271133690327854
0.5700000000000001	14.658637484271978
0.5700000000000001	15.27232252845086
0.5700000000000001	14.763463941282204
0.5700000000000001	14.707391776220906
0.5700000000000001	14.74378028779432
0.5700000000000001	14.752382015625779
0.5700000000000001	15.458391715599703
0.5700000000000001	15.459346004636284
0.5700000000000001	14.479768463612897
0.5700000000000001	14.36764750153081
0.5700000000000001	14.426893106942051
0.5700000000000001	14.700508570345782
0.5700000000000001	14.773662523086225
0.5700000000000001	14.720876273973715
0.5700000000000001	14.66793868045004
0.58	10.688836104513056
0.58	10.76296745614616
0.58	12.459350170329273
0.58	12.496748505825472
0.58	12.560821779754473
0.58	13.979060628050007
0.58	12.687527158260536
0.58	10.875647551581304
0.58	14.049528056652193
0.58	14.052066805398773
0.58	14.056609566979647
0.58	13.991396988772873
0.58	12.444561722390954
0.58	14.011799156895773
0.58	14.013017028218124
0.58	12.506026679924634
0.58	11.553273427471119
0.58	13.943308013734356
0.58	12.62745704972654
0.58	14.272365863760776
0.58	14.310298045736356
0.58	14.323172225133934
0.58	14.358784094496526
0.58	14.36587025562812
0.58	14.624442078380564
0.58	14.633406574500082
0.58	14.028278376177681
0.58	14.36228545349962
0.58	14.036041322040074
0.58	14.03642990040452
0.58	11.446600475890884
0.58	14.700672539525456
0.58	13.946284793048747
0.58	14.646389967351347
0.58	12.409300355930466
0.58	14.33544798661832
0.58	12.521038151231634
0.58	11.066433036155658
0.58	14.36174238082517
0.58	15.006974234686925
0.58	14.64191270117976
0.58	14.356427817024423
0.58	14.589363710077128
0.58	14.343949635176454
0.58	15.152287216758985
0.58	14.49044750367666
0.58	14.675855155757612
0.58	14.388747549758223
0.58	14.439867212015834
0.58	12.28758103941909
0.58	15.232187538296717
0.58	13.9300559634942
0.58	15.355262265802729
0.58	14.637488951581641
0.58	15.233437989678334
0.58	14.742925690110823
0.58	14.686479679407777
0.58	14.73150398227401
0.58	14.722423193314922
0.58	15.421017590799368
0.58	14.455377389688916
0.58	15.422035262491747
0.58	14.343239884675665
0.58	14.402354744597169
0.58	14.67922935302244
0.58	14.753352635474483
0.58	14.699818618134419
0.58	14.6462909755282
0.59	10.701545778834713
0.59	10.776020765852909
0.59	12.467992899524301
0.59	12.505929226550128
0.59	12.57113148092847
0.59	13.949151271979751
0.59	12.701170197731525
0.59	10.889270905941542
0.59	13.961054784273992
0.59	14.024590767065146
0.59	14.02743435535544
0.59	14.03257088146374
0.59	12.453208973441765
0.59	13.984379412421717
0.59	13.985869039284779
0.59	12.515776719742153
0.59	13.913642556740307
0.59	11.545862732520852
0.59	12.640436067217932
0.59	14.249220146740182
0.59	14.286558921142497
0.59	14.299528561511659
0.59	14.334872997926206
0.59	14.341989535144268
0.59	14.60336856326147
0.59	14.612537729695614
0.59	13.99758831773564
0.59	14.338253279590909
0.59	11.46240973876037
0.59	14.006992908112544
0.59	14.00750588223907
0.59	14.68028207689913
0.59	13.916718844298234
0.59	14.625386956324839
0.59	12.417971715697991
0.59	14.310990978646023
0.59	12.532762834203414
0.59	11.081140390103023
0.59	14.337695749841737
0.59	14.965493716382522
0.59	14.620734155310018
0.59	14.332306664561681
0.59	14.565430721894991
0.59	14.466290928261145
0.59	15.112903694126194
0.59	14.364706533125005
0.59	14.320574489701158
0.59	14.654944846263493
0.59	14.415728704339276
0.59	15.193516866517198
0.59	15.194830359980122
0.59	12.29625108212065
0.59	14.616424428614936
0.59	14.722398663058913
0.59	13.900492080492638
0.59	15.31794274975175
0.59	14.66561946306443
0.59	14.710639409202686
0.59	14.701059517664897
0.59	15.38387028524052
0.59	14.43106111201222
0.59	15.38495438757543
0.59	14.377931469850644
0.59	14.657990648426708
0.59	14.318990734755431
0.59	14.733021655213882
0.59	14.678801300923359
0.59	14.624710702860325
0.6	10.714285714285717
0.6	10.789044965638322
0.6	12.476667415230615
0.6	12.515124363838003
0.6	12.581431040856277
0.6	12.714819220498548
0.6	13.919395700157445
0.6	10.902765945770835
0.6	13.930863527477984
0.6	14.000086203556283
0.6	14.003264960733942
0.6	14.009063601978404
0.6	12.461904616369566
0.6	13.957427822982549
0.6	13.959240095352481
0.6	13.884160226790822
0.6	12.52555704311353
0.6	11.538461538461537
0.6	14.226291871580415
0.6	12.653473022452678
0.6	14.263015857576189
0.6	14.276066760611577
0.6	14.311118397485082
0.6	14.31825954682861
0.6	14.582392286955585
0.6	14.591765750384443
0.6	11.47634381649429
0.6	13.96702362770626
0.6	14.314368784617045
0.6	13.978325212654834
0.6	13.978994997123317
0.6	14.659946324462169
0.6	13.887335500639582
0.6	14.604464386839659
0.6	12.42674029635749
0.6	14.286706289224274
0.6	12.54463391848616
0.6	11.095511079792217
0.6	14.313800322401093
0.6	14.924306761619246
0.6	14.59963806984075
0.6	14.308337716808479
0.6	14.541433789419942
0.6	14.442176820789937
0.6	14.340785868855013
0.6	14.391671543213082
0.6	15.07383848799125
0.6	14.297353307721405
0.6	14.63409407189556
0.6	15.155120798333408
0.6	15.156498659881507
0.6	14.701880093365876
0.6	14.595444404762798
0.6	15.280902166383946
0.6	12.305265303785422
0.6	13.871123931410208
0.6	14.644810562520124
0.6	14.689786791818387
0.6	14.679687559902149
0.6	15.346949374983598
0.6	14.406819550853495
0.6	15.348103010935048
0.6	14.353624256694038
0.6	14.63679227860553
0.6	14.294901730608583
0.6	14.71266291380525
0.6	14.657823903173282
0.6	14.60319902388611
0.61	10.727056019070325
0.61	10.802037966703503
0.61	12.485374218945857
0.61	12.524332819133596
0.61	12.591715813015878
0.61	12.728461057205529
0.61	13.88979360998733
0.61	10.916126500403681
0.61	13.900823624527987
0.61	13.976025549979814
0.61	13.979571982042929
0.61	13.986107701522979
0.61	12.470649643225915
0.61	13.930969009666171
0.61	13.854860784192816
0.61	13.933162571350282
0.61	12.535365701214555
0.61	11.531069827033956
0.61	14.20358156642504
0.61	12.666559480009678
0.61	14.239670171595574
0.61	14.252787485840383
0.61	14.287521206185463
0.61	11.488041399491879
0.61	14.294680978585157
0.61	14.561514199372944
0.61	14.571091240790917
0.61	13.936584904896442
0.61	14.29063281693238
0.61	13.950066360532428
0.61	13.950932117247389
0.61	14.639663651644597
0.61	13.858134272924309
0.61	14.583622658292635
0.61	12.435608906335487
0.61	14.262596425748592
0.61	12.55665082986053
0.61	11.109528236390387
0.61	14.290057249155936
0.61	14.883411481748606
0.61	14.28452222326732
0.61	14.578625315084697
0.61	14.517367284344392
0.61	14.41810401275427
0.61	14.316985894221114
0.61	14.367695493159152
0.61	14.274285813212192
0.61	14.613302580171442
0.61	15.035093491569409
0.61	15.116998521431768
0.61	15.118441957937652
0.61	14.681367061073445
0.61	14.574549419348777
0.61	15.244142193739377
0.61	14.624052400876062
0.61	12.31464247124728
0.61	13.841951332130892
0.61	14.668944591961424
0.61	14.658305687416016
0.61	15.310254498954814
0.61	14.382652639477588
0.61	15.311480815318326
0.61	14.329434138089184
0.61	14.615634144303495
0.61	14.69226963254804
0.61	14.270974663823424
0.61	14.636886001823674
0.61	14.581757212038587
0.62	10.739856801909307
0.62	10.814997600556532
0.62	12.494113824312365
0.62	12.533553384371736
0.62	12.601980714519588
0.62	12.742080410913573
0.62	13.860344731832459
0.62	10.929346213292288
0.62	13.870935514206055
0.62	13.952420220857364
0.62	13.956369039605127
0.62	12.479445054013624
0.62	13.825744023466404
0.62	13.963723849736569
0.62	13.90502856881578
0.62	13.907670684343978
0.62	12.545200455154589
0.62	11.523687580025621
0.62	14.181089813618001
0.62	12.679685306209226
0.62	14.216523229838211
0.62	14.229691439166253
0.62	14.264082372472012
0.62	11.497052393008028
0.62	14.271254546611626
0.62	14.54073531260166
0.62	14.550514827720422
0.62	13.906272767681946
0.62	14.267046283544655
0.62	13.922246247907314
0.62	13.923354950168594
0.62	13.829114687913503
0.62	14.619432270152611
0.62	14.562862208345814
0.62	12.44458031949032
0.62	14.238664008894181
0.62	11.123174745105851
0.62	12.568811861616945
0.62	14.266467743775907
0.62	14.842806022411471
0.62	14.260861511597373
0.62	14.493225594719966
0.62	14.557696824375698
0.62	14.394071330253295
0.62	14.293307012700552
0.62	14.343800357351274
0.62	14.251371778664488
0.62	14.592570120116605
0.62	14.996670885904997
0.62	15.079149290026567
0.62	15.080659371527682
0.62	14.66085648729
0.62	14.553740065471825
0.62	14.603344388434621
0.62	15.207664672679098
0.62	14.648111238105415
0.62	12.324401077798942
0.62	13.81297412556686
0.62	14.636912355011384
0.62	15.27378536132911
0.62	14.358560324776853
0.62	15.275087535235613
0.62	14.594516234544773
0.62	14.305362209227034
0.62	14.671834973211705
0.62	14.247211444172043
0.62	14.615987169844198
0.62	14.560386662954864
0.63	10.752688172043015
0.63	10.827921615913695
0.63	12.50288675744076
0.63	12.542784732931796
0.63	12.612220191229504
0.63	12.755659547385317
0.63	13.831048830225722
0.63	10.942418541341668
0.63	13.841199669631143
0.63	13.796809774180948
0.63	13.929281840671301
0.63	12.488291854530516
0.63	13.933669967467909
0.63	13.879633006607524
0.63	13.882800461922827
0.63	13.94193335243967
0.63	12.55505874711813
0.63	11.516314779270626
0.63	14.158817250100464
0.63	14.19357644872661
0.63	12.692838406613753
0.63	14.206779361898942
0.63	14.240802879053316
0.63	11.50280941906317
0.63	14.247980994376407
0.63	14.520056704357053
0.63	14.530037159732181
0.63	13.87608785517076
0.63	14.243610152764237
0.63	13.894896526063969
0.63	13.896304121566555
0.63	13.800276287822298
0.63	14.599250218401979
0.63	14.542183515318218
0.63	12.45365725529896
0.63	14.214911776576118
0.63	11.136433312041323
0.63	12.581113953441491
0.63	14.243033083931223
0.63	14.802488563462163
0.63	14.370077594868887
0.63	14.469003158985666
0.63	14.237356990686113
0.63	14.269749697981094
0.63	14.536853598016702
0.63	14.319985979900348
0.63	14.228611026600905
0.63	14.571896442259291
0.63	14.958573159125592
0.63	15.04157242722761
0.63	15.043150067741875
0.63	14.640345129098613
0.63	14.5330169942235
0.63	14.582685922115875
0.63	14.627285125720032
0.63	15.171471609458644
0.63	14.615506126564714
0.63	13.784192181439492
0.63	12.334559027136079
0.63	15.237541734066276
0.63	14.334542567936793
0.63	14.573438637230918
0.63	15.238922956850585
0.63	14.2814096309876
0.63	14.651352092640426
0.63	14.22361410523221
0.63	14.595126976160664
0.63	14.539088905698929
0.64	10.76555023923446
0.64	10.840807675486236
0.64	12.51169355724117
0.64	12.552025409872776
0.64	12.62242818086284
0.64	12.769177946514287
0.64	13.801905705160081
0.64	13.811616600005332
0.64	10.955336754844817
0.64	13.768057901836308
0.64	12.497191053908473
0.64	13.854809655113375
0.64	13.906622220600083
0.64	13.858589676261571
0.64	13.91148875903402
0.64	13.920758069133822
0.64	12.564937669289826
0.64	11.508951406650084
0.64	14.136764567830738
0.64	14.170831293958635
0.64	12.706004428867928
0.64	14.184052035518473
0.64	11.504587719183487
0.64	14.217683741434136
0.64	14.224861091346547
0.64	14.499479521667858
0.64	14.509658906078727
0.64	14.220325457016797
0.64	13.846030828353495
0.64	13.868050560815213
0.64	13.77161862981969
0.64	13.86982322532969
0.64	14.57911534485851
0.64	14.521587100762577
0.64	12.462842356595688
0.64	14.191342587904224
0.64	11.149286540026514
0.64	12.593552438200726
0.64	14.2197546120799
0.64	14.762457318936995
0.64	14.346121624655456
0.64	14.444694503110885
0.64	14.246314498290669
0.64	14.214010153806374
0.64	14.296252248266125
0.64	14.206003431275363
0.64	14.51609670750934
0.64	14.551281298625987
0.64	14.920803126979443
0.64	15.004267327603067
0.64	15.005913264372055
0.64	14.619829575326584
0.64	14.512380919321497
0.64	14.562076384863161
0.64	14.606464617817139
0.64	15.135565177589122
0.64	14.59408569950148
0.64	13.755605396008258
0.64	15.201523459609367
0.64	14.552401550846323
0.64	14.310599345136094
0.64	12.345133261917534
0.64	15.202986917671454
0.64	14.257577633616146
0.64	14.658520065507064
0.64	14.630814201298438
0.64	14.65880509840011
0.64	14.200184810181485
0.64	14.574304985583987
0.64	14.517865615103258
0.65	10.778443113772454
0.65	10.853653352650184
0.65	12.520534775762176
0.65	12.561273821397176
0.65	12.632598074162063
0.65	12.782611913932728
0.65	13.772915193463284
0.65	13.782186852412867
0.65	10.968093938082792
0.65	13.739488308791671
0.65	12.506143661817527
0.65	13.83058656819575
0.65	13.835077736377501
0.65	13.88445333264205
0.65	13.889839503578884
0.65	12.57483393050673
0.65	13.900220303750814
0.65	14.114932514224932
0.65	11.501597444089454
0.65	14.148289279752047
0.65	11.501447580893567
0.65	12.719166428957347
0.65	14.161510282558947
0.65	14.194726006111111
0.65	14.201895631432826
0.65	14.479004984819262
0.65	14.489380755378189
0.65	14.197193295831092
0.65	13.816102371240401
0.65	13.743141285479796
0.65	13.841743364052409
0.65	13.843958830862285
0.65	14.559025290326392
0.65	14.501073532243204
0.65	12.47213816471843
0.65	14.16795942710846
0.65	11.16171701336998
0.65	12.606120753964447
0.65	14.196633736015146
0.65	14.722710537070721
0.65	14.322202235253197
0.65	14.420294280723379
0.65	14.223002041075283
0.65	14.272599095795538
0.65	14.183548920570356
0.65	14.190822581852128
0.65	14.49542730008628
0.65	14.530724442737496
0.65	14.883363954678693
0.65	14.967233459952013
0.65	14.59930624342973
0.65	14.968948231016961
0.65	14.491832622206871
0.65	14.541515145040105
0.65	14.585648045701854
0.65	14.636127091960685
0.65	14.572649932354858
0.65	15.099947718848814
0.65	14.531405297368426
0.65	13.727213691741833
0.65	15.165730453755707
0.65	14.286730648282898
0.65	14.233867520632046
0.65	15.16727930601267
0.65	14.610214625805085
0.65	12.356139335751193
0.65	14.638978823275227
0.65	14.176925857741569
0.65	14.553520758742755
0.65	14.496718625346476
0.66	10.791366906474828
0.66	10.86645612799703
0.66	12.529410978537488
0.66	12.57052822348905
0.66	12.642722674262252
0.66	12.795934154180546
0.66	13.744077170262837
0.66	13.752911013676405
0.66	10.980682990657325
0.66	13.71110093524452
0.66	12.515150685302359
0.66	13.806992395707091
0.66	13.812305529995157
0.66	13.862787281096256
0.66	13.868736312781717
0.66	12.584743820609589
0.66	13.880342663002654
0.66	14.09332189261593
0.66	14.125951967808916
0.66	11.494252873564701
0.66	14.139154967554916
0.66	12.732304500328485
0.66	14.171930748391933
0.66	14.179085431114178
0.66	14.458634391574611
0.66	14.17421483901492
0.66	13.786303191984544
0.66	14.46920341398149
0.66	13.71484384018055
0.66	13.816011494067448
0.66	13.818760435754868
0.66	14.538977469266142
0.66	14.4806434263328
0.66	14.1447654074063
0.66	12.481547091933464
0.66	11.173707391240274
0.66	14.683246500364271
0.66	12.618810119245051
0.66	14.173671929123893
0.66	14.298318241133485
0.66	14.395797316020627
0.66	14.199813038051923
0.66	14.249026504386379
0.66	14.161247478107477
0.66	14.167795946644963
0.66	14.474846603569695
0.66	14.510225629605696
0.66	14.846259180055686
0.66	14.930470370302022
0.66	14.578771377781893
0.66	14.932254290315583
0.66	14.47137295765834
0.66	14.521001555822124
0.66	14.612377918003979
0.66	14.564833709952396
0.66	14.551197875672797
0.66	15.064621743301592
0.66	14.510450336484338
0.66	13.699017016925264
0.66	15.13016270871186
0.66	14.262936485789862
0.66	14.589546875504379
0.66	14.210280672987931
0.66	15.13180006019555
0.66	12.367590930013893
0.66	14.619512280260219
0.66	14.15383968824487
0.66	14.532773852020444
0.66	14.47564994489597
0.67	10.804321728691475
0.67	10.879213385763093
0.67	12.538322744940233
0.67	12.579786709669303
0.67	12.65279415445935
0.67	12.809113310564015
0.67	13.715391550547151
0.67	13.723789712275309
0.67	10.993096629625486
0.67	13.682895760262134
0.67	13.784056234662476
0.67	12.524213125216276
0.67	13.790315205226985
0.67	13.841636271394345
0.67	13.848193236365244
0.67	12.594663172500905
0.67	13.861147875551335
0.67	14.07193356272845
0.67	14.103820965961443
0.67	11.486917677090036
0.67	14.116986998059026
0.67	12.74539536755994
0.67	14.149299069794376
0.67	14.156431327198948
0.67	14.438369121699822
0.67	14.15139133003282
0.67	13.756634023989808
0.67	14.449127603991489
0.67	13.686725892445212
0.67	13.79089292147226
0.67	13.794280350088783
0.67	14.518969050275022
0.67	14.460297451847627
0.67	14.1217637747787
0.67	12.491071391031317
0.67	11.185240509125794
0.67	14.644063525707729
0.67	14.274468456985236
0.67	14.371198649184878
0.67	14.176748290665108
0.67	14.150870730299943
0.67	14.225534507273434
0.67	12.631609170567637
0.67	14.139099145588567
0.67	14.144932014300348
0.67	14.454355931580457
0.67	14.489784615730997
0.67	14.809492738019545
0.67	14.893977685148299
0.67	14.587316106039754
0.67	14.558221049699478
0.67	14.895830819323008
0.67	14.45100285998374
0.67	14.500534954586103
0.67	14.544019881653796
0.67	14.529728806543886
0.67	14.489537281218464
0.67	15.029589928174644
0.67	15.094820296344492
0.67	14.239216883390053
0.67	13.67101534519654
0.67	14.568804713063026
0.67	14.186818553497947
0.67	15.096549167453919
0.67	12.379499320336274
0.67	14.600275833352256
0.67	14.130928889786336
0.67	14.512063817497943
0.67	14.454661772955815
0.68	10.81730769230769
0.68	10.891922410135988
0.68	12.547270668545103
0.68	12.589047197809746
0.68	12.662804014669298
0.68	12.822113482494146
0.68	13.686858290829528
0.68	13.694823620330652
0.68	11.005327392507827
0.68	13.654872802868695
0.68	13.761807456324224
0.68	12.533331972214825
0.68	13.769149880982273
0.68	13.821012576305677
0.68	13.828224165914483
0.68	12.604587321963558
0.68	13.842658563856148
0.68	14.05076844116789
0.68	14.081897926456726
0.68	14.095007325741303
0.68	11.479591836734697
0.68	12.758411949748064
0.68	14.126832094978717
0.68	14.13393417417617
0.68	14.128724089600723
0.68	14.418210641817385
0.68	13.727095627002189
0.68	14.429154060886056
0.68	13.658787053222273
0.68	13.766426857901752
0.68	13.770573496692075
0.68	14.498996935927003
0.68	14.440036333342537
0.68	14.09895791161616
0.68	12.500713122015533
0.68	11.196299487538685
0.68	14.60515996456241
0.68	14.250651699251637
0.68	14.34649358393843
0.68	14.153808695978467
0.68	14.20212319193298
0.68	14.117104025387192
0.68	14.128231743448389
0.68	12.644503563311904
0.68	14.12223264864123
0.68	14.469401159100657
0.68	14.433956689125058
0.68	14.773068986276417
0.68	14.560917130935703
0.68	14.85775511495216
0.68	14.537651159570972
0.68	14.85967725104534
0.68	14.480114662302803
0.68	14.4307233498568
0.68	14.523204803913059
0.68	14.508242267010505
0.68	14.468666915077677
0.68	14.994855115449441
0.68	14.547982228996954
0.68	15.05970337164103
0.68	14.215571884996367
0.68	13.643208675005562
0.68	14.163482711555353
0.68	15.06152666250968
0.68	12.391872801824713
0.68	14.581220138501056
0.68	14.491390202902611
0.68	14.10819620441467
0.68	14.433756517572766
0.6900000000000001	10.830324909747299
0.6900000000000001	10.90458038143674
0.6900000000000001	12.556255357497982
0.6900000000000001	12.598307415945548
0.6900000000000001	12.672743036970695
0.6900000000000001	12.834893739255811
0.6900000000000001	13.658477390921945
0.6900000000000001	13.66601345566197
0.6900000000000001	11.017367641242426
0.6900000000000001	13.627032123191809
0.6900000000000001	13.740275508490463
0.6900000000000001	12.542508202268793
0.6900000000000001	13.74885327363863
0.6900000000000001	13.800928499569128
0.6900000000000001	13.808842725932895
0.6900000000000001	12.614511065350795
0.6900000000000001	13.824896958926335
0.6900000000000001	14.029827501920686
0.6900000000000001	14.060184543832904
0.6900000000000001	14.073216947581663
0.6900000000000001	11.472275334608032
0.6900000000000001	12.771322903865695
0.6900000000000001	14.104530968164017
0.6900000000000001	14.111594841104282
0.6900000000000001	14.10621451951393
0.6900000000000001	14.398160510619629
0.6900000000000001	13.697688788182042
0.6900000000000001	14.409283530690882
0.6900000000000001	13.631026945098338
0.6900000000000001	13.742653545229079
0.6900000000000001	14.47905774224672
0.6900000000000001	13.74769710968496
0.6900000000000001	14.419860854889304
0.6900000000000001	14.0763513401902
0.6900000000000001	12.510474115842564
0.6900000000000001	11.20686784682762
0.6900000000000001	14.566534203206535
0.6900000000000001	14.226866787826431
0.6900000000000001	14.130995253034396
0.6900000000000001	14.321677736787494
0.6900000000000001	14.178792703098837
0.6900000000000001	14.095262283412522
0.6900000000000001	14.105756636509323
0.6900000000000001	12.657475539517925
0.6900000000000001	14.0996998146432
0.6900000000000001	14.449075019187909
0.6900000000000001	14.533150840035109
0.6900000000000001	14.413650378588724
0.6900000000000001	14.736992732246478
0.6900000000000001	14.821802457917665
0.6900000000000001	14.517057441500938
0.6900000000000001	14.823793076151837
0.6900000000000001	14.45973998293759
0.6900000000000001	14.410535541875843
0.6900000000000001	14.502386693684889
0.6900000000000001	14.486738106628795
0.6900000000000001	14.447840210819281
0.6900000000000001	14.527073919893805
0.6900000000000001	14.960420308027576
0.6900000000000001	15.024812176394963
0.6900000000000001	14.192001553606765
0.6900000000000001	14.140274788160895
0.6900000000000001	13.615597028987704
0.6900000000000001	15.026732625781937
0.6900000000000001	14.562319510751584
0.6900000000000001	12.404716087027607
0.6900000000000001	14.470752551564821
0.6900000000000001	14.085644534305565
0.6900000000000001	14.41293681556524
0.7000000000000001	10.843373493975905
0.7000000000000001	10.917184372176804
0.7000000000000001	12.565277434893284
0.7000000000000001	12.607564887025347
0.7000000000000001	12.682601240745267
0.7000000000000001	12.847407660377261
0.7000000000000001	13.63024889582622
0.7000000000000001	13.63735998392071
0.7000000000000001	13.59937382366346
0.7000000000000001	11.0292095671575
0.7000000000000001	13.719489692718962
0.7000000000000001	12.551742771653458
0.7000000000000001	13.729469226069046
0.7000000000000001	13.781396337038597
0.7000000000000001	13.790062151197084
0.7000000000000001	12.624428615328535
0.7000000000000001	13.807884546270236
0.7000000000000001	14.009111776864088
0.7000000000000001	14.03868255233421
0.7000000000000001	14.051616907169725
0.7000000000000001	12.78409216548854
0.7000000000000001	11.46496815286624
0.7000000000000001	14.082396848975915
0.7000000000000001	14.089414207979374
0.7000000000000001	14.083864106726072
0.7000000000000001	13.668414323154614
0.7000000000000001	14.378220384474645
0.7000000000000001	14.389516766641488
0.7000000000000001	13.603445201439149
0.7000000000000001	13.719614003766122
0.7000000000000001	14.459147778185091
0.7000000000000001	14.399771864164446
0.7000000000000001	13.725710311732822
0.7000000000000001	14.05394772589933
0.7000000000000001	14.203112547919602
0.7000000000000001	14.528184663049004
0.7000000000000001	14.10830906971835
0.7000000000000001	14.296747087413406
0.7000000000000001	11.216929626662452
0.7000000000000001	14.155543245881411
0.7000000000000001	12.520355935217033
0.7000000000000001	14.07357415227052
0.7000000000000001	14.083447139920345
0.7000000000000001	14.504001051301909
0.7000000000000001	12.670503470287231
0.7000000000000001	14.077335581892754
0.7000000000000001	14.42880595695212
0.7000000000000001	14.701269261074817
0.7000000000000001	14.393438606165887
0.7000000000000001	14.786119604066831
0.7000000000000001	14.496435470915596
0.7000000000000001	14.788177844885052
0.7000000000000001	14.439410202866164
0.7000000000000001	14.39044065293171
0.7000000000000001	14.481563743939319
0.7000000000000001	14.465216529418056
0.7000000000000001	14.427058350943144
0.7000000000000001	14.506074769933482
0.7000000000000001	14.926288664348661
0.7000000000000001	14.990147043132923
0.7000000000000001	14.168505972258291
0.7000000000000001	14.117196521285269
0.7000000000000001	13.588180453244203
0.7000000000000001	14.992167181193132
0.7000000000000001	14.543558909485142
0.7000000000000001	12.418029696010187
0.7000000000000001	14.45015040238349
0.7000000000000001	14.392205554452433
0.7000000000000001	14.063276947846887
0.71	10.856453558504231
0.71	10.929731342989458
0.71	12.57433753915869
0.71	12.616816912537985
0.71	12.692367838070417
0.71	12.859602947367698
0.71	13.602172897750652
0.71	13.608864020805672
0.71	13.571898050304402
0.71	13.572135767940203
0.71	11.040845197034532
0.71	13.699478916743006
0.71	12.561036611368085
0.71	13.76242833546515
0.71	13.711041123643815
0.71	13.771895149494958
0.71	12.634333554934702
0.71	13.791641629063115
0.71	13.98862235628311
0.71	14.017393722806787
0.71	14.030208296127665
0.71	12.796678513797517
0.71	14.060430907671321
0.71	11.45767027371101
0.71	14.067393161518567
0.71	14.061674427698524
0.71	13.639273077035213
0.71	14.358392023461938
0.71	14.36985452526632
0.71	13.576041465452775
0.71	13.697349738874628
0.71	14.439263025572792
0.71	14.379770276874984
0.71	13.704673548666552
0.71	14.17938781210179
0.71	14.03175088023099
0.71	14.085751370166193
0.71	14.490109801016303
0.71	14.271698029580248
0.71	14.132375088977867
0.71	14.052039934750063
0.71	11.226469508460928
0.71	12.530359832501153
0.71	14.06130504442809
0.71	14.473477482684304
0.71	14.055142128036625
0.71	12.68356138579379
0.71	14.408593734840032
0.71	14.665904364596294
0.71	14.37332308876109
0.71	14.750706539634932
0.71	14.47578067561007
0.71	14.752831169191667
0.71	14.419124590313373
0.71	14.370440011483243
0.71	14.46073412620438
0.71	14.443678145414335
0.71	14.406322750000253
0.71	14.484980335116049
0.71	14.89246349136268
0.71	14.14508524503239
0.71	14.955708399302589
0.71	14.094249751589881
0.71	13.560959016520307
0.71	14.957830493535642
0.71	14.524929098353962
0.71	12.431809363231041
0.71	14.429583289801897
0.71	14.371565896571418
0.71	14.041096685550576
0.72	10.869565217391301
0.72	10.942218138436145
0.72	12.583436324447327
0.72	12.62606055495608
0.72	12.702031190178367
0.72	12.871421169290327
0.72	13.574249538260911
0.72	13.580526434365954
0.72	13.544604994051827
0.72	13.54642761109001
0.72	11.052266400333007
0.72	13.680271422944243
0.72	12.570390620936962
0.72	13.744036649076634
0.72	13.69361118037656
0.72	13.75435374888243
0.72	12.644218790320169
0.72	13.776186791958636
0.72	13.968360389392716
0.72	13.996319859010999
0.72	14.008992255674785
0.72	14.038634319683553
0.72	12.80903519973854
0.72	11.450381679389313
0.72	14.04553259028755
0.72	14.039647153041415
0.72	13.61026592542518
0.72	14.33867729787968
0.72	14.350297561814763
0.72	13.54881538916908
0.72	14.419399120152931
0.72	14.359857081553878
0.72	13.675902406573877
0.72	13.684647858671376
0.72	14.155691422537386
0.72	14.0633235027564
0.72	14.452308110017608
0.72	14.246527421842673
0.72	14.109288567958572
0.72	14.030660007665567
0.72	14.009764763373447
0.72	11.235472938764199
0.72	14.441625175368106
0.72	12.540486704862413
0.72	14.039332198148704
0.72	14.033121742196519
0.72	14.388438116788208
0.72	12.696618512932949
0.72	14.630904371057794
0.72	14.353305661396188
0.72	14.715563351809159
0.72	14.455088350743727
0.72	14.717752725099928
0.72	14.398882394824899
0.72	14.350535067852247
0.72	14.439895993519093
0.72	14.422124027003347
0.72	14.385635078795545
0.72	14.463786829392347
0.72	14.85894823579573
0.72	14.121739498114735
0.72	14.92149677174333
0.72	14.07143642853249
0.72	14.923722765363948
0.72	13.533932809272438
0.72	14.506424417977325
0.72	12.446045490592239
0.72	14.40905074379561
0.72	14.351021305580069
0.72	14.019107165689267
0.73	10.88270858524789
0.73	10.954641482688348
0.73	12.592574461037076
0.73	12.635292618939102
0.73	12.711578765975386
0.73	12.882797724004874
0.73	13.546479010574494
0.73	13.55234814739693
0.73	13.517494892177854
0.73	13.522527945632692
0.73	11.063464897644009
0.73	13.661894494428145
0.73	12.579805661540222
0.73	13.726233294154534
0.73	13.677219577053927
0.73	13.737449128678268
0.73	12.654076502651437
0.73	13.761536246113458
0.73	13.948327084863317
0.73	13.97546279327975
0.73	13.987969978355103
0.73	14.017008259430774
0.73	12.821109690193499
0.73	11.443102352193263
0.73	14.023833379094151
0.73	14.01778405246897
0.73	13.58139377537336
0.73	14.31907819527064
0.73	14.330846624945114
0.73	13.521766632330415
0.73	14.340033344760153
0.73	14.399551334434225
0.73	13.65531344007875
0.73	13.665693952256044
0.73	14.132022233415686
0.73	14.041026948731831
0.73	14.221232637259215
0.73	14.414778119494326
0.73	14.086284088610965
0.73	14.009434826090883
0.73	14.408532400802638
0.73	14.406732949824116
0.73	11.243926251348004
0.73	12.550737046858094
0.73	14.017530502767308
0.73	14.368338868226854
0.73	14.011276828319104
0.73	14.596276175357806
0.73	14.410078550544435
0.73	12.709638849280678
0.73	14.680690233835087
0.73	14.33338828516218
0.73	14.434353678305612
0.73	14.682942255372241
0.73	14.378682846783237
0.73	14.330727405664785
0.73	14.419047483833765
0.73	14.400555770153034
0.73	14.364997290540128
0.73	14.599382911794457
0.73	14.442491211663265
0.73	14.825746473697146
0.73	14.098468880912352
0.73	14.887512791464616
0.73	14.048758616885035
0.73	14.88984423337965
0.73	13.507101942614453
0.73	14.48804162531465
0.73	14.388552289874358
0.73	12.460722679315728
0.73	14.33057557554982
0.73	13.997311989535953
0.74	10.895883777239709
0.74	10.966997975087274
0.74	12.6017526357369
0.74	12.644509631242482
0.74	12.720997103809975
0.74	12.893662114644359
0.74	13.518861562008855
0.74	13.524330139935214
0.74	13.490568029777599
0.74	13.500588540246707
0.74	11.07443227043733
0.74	13.64437414098531
0.74	12.5892825484199
0.74	13.709030101847759
0.74	13.661903432157082
0.74	13.721191433545563
0.74	12.663898099788083
0.74	13.928523711347694
0.74	13.747703033076212
0.74	13.954824381445032
0.74	13.967142709952448
0.74	13.995553893330282
0.74	12.832843595592742
0.74	11.435832274459969
0.74	14.002296402561978
0.74	13.996087000094654
0.74	13.552657566297633
0.74	14.299596828019796
0.74	13.494894861182825
0.74	14.311502450577274
0.74	13.495006938390583
0.74	14.320300216722313
0.74	14.379714563258354
0.74	13.635623640706868
0.74	13.647871078920616
0.74	14.108379113589464
0.74	14.018863331498789
0.74	14.195811611250097
0.74	14.063362130317545
0.74	14.377518396058706
0.74	13.988364928023993
0.74	14.374336913782077
0.74	14.373699165859541
0.74	13.966441312959105
0.74	11.2518167856981
0.74	13.995901908755712
0.74	12.561110900740205
0.74	14.348295756085095
0.74	13.989609908426667
0.74	14.562027269494633
0.74	14.385371563160572
0.74	14.646087490517246
0.74	12.72258081196459
0.74	14.41357175157422
0.74	14.648399572464827
0.74	14.31357305575707
0.74	14.358525156981791
0.74	14.311018754582815
0.74	14.398186723896455
0.74	14.378975560594803
0.74	14.344411648975353
0.74	14.421091272375538
0.74	14.792861898318696
0.74	14.573686413059459
0.74	14.075273567231402
0.74	14.853757198761077
0.74	14.026218503693269
0.74	14.856195164280406
0.74	13.480466547132819
0.74	14.469779240227387
0.74	14.368087449099901
0.74	14.310232862855068
0.74	12.475819374408374
0.74	13.975714946063102
0.75	10.90909090909091
0.75	10.979284085583863
0.75	12.610971552300011
0.75	12.653707819285724
0.75	12.730271777888305
0.75	12.90393865117963
0.75	13.491397496594196
0.75	13.49647345185878
0.75	13.463824741338861
0.75	13.480745540717525
0.75	11.085159972160271
0.75	13.627734767994315
0.75	13.692438669502902
0.75	12.598822042504022
0.75	13.647695585962225
0.75	13.705589570193872
0.75	12.673674168497243
0.75	13.908951598007977
0.75	13.734696062632345
0.75	13.934406496948341
0.75	13.946511751621884
0.75	13.974272371963433
0.75	12.844172860817373
0.75	13.980922517790553
0.75	11.42857142857143
0.75	13.974557980093259
0.75	13.524058270859694
0.75	14.28023544158414
0.75	13.468199747168338
0.75	14.2922657548046
0.75	13.470071140928807
0.75	14.300658937468146
0.75	14.359883313136526
0.75	13.616872738197358
0.75	13.631235657148755
0.75	14.084760949430105
0.75	13.996834426654779
0.75	14.040523249439891
0.75	14.340527544228873
0.75	13.967450939526634
0.75	14.339229999747818
0.75	14.33905611602706
0.75	13.945112660322085
0.75	11.259132999397774
0.75	13.974448409477521
0.75	12.571607804858447
0.75	14.328308548798068
0.75	14.528165772853198
0.75	13.96812362572864
0.75	14.611755544145076
0.75	14.392737605079912
0.75	14.361554351426703
0.75	12.735397010357618
0.75	14.614124561830385
0.75	14.338408516273415
0.75	14.377311833666072
0.75	14.291411004490095
0.75	14.293862212654265
0.75	14.357386244911849
0.75	14.323880758445878
0.75	14.399585718202097
0.75	14.760298306453302
0.75	14.052153756518845
0.75	14.82023084869802
0.75	14.003818405708934
0.75	14.549792991838924
0.75	14.822775850049334
0.75	13.454026771560118
0.75	14.451637160917127
0.75	14.347655738122615
0.75	14.289997721062493
0.75	12.491307653767947
0.75	13.954320015933241
0.76	10.92233009708738
0.76	10.991496150062952
0.76	12.620231931843392
0.76	12.662883088341022
0.76	12.739387370950066
0.76	13.464087177862222
0.76	12.913547681380987
0.76	13.468779185598576
0.76	13.43726541239565
0.76	13.46311333170626
0.76	11.09563934074058
0.76	13.611998832098214
0.76	13.676470310829457
0.76	12.608424841188508
0.76	13.690650986492345
0.76	13.634623178950157
0.76	13.889612135041215
0.76	12.683394428131146
0.76	13.914211024042423
0.76	13.722518958304471
0.76	13.926078462269658
0.76	13.953164821338744
0.76	12.855028305083914
0.76	13.959712555999566
0.76	11.421319796954322
0.76	13.95319909275997
0.76	13.495596895785237
0.76	14.260996423423002
0.76	13.4416809655017
0.76	14.273137225747096
0.76	13.447591414098653
0.76	14.2811108434885
0.76	14.340051696572107
0.76	13.599098927116605
0.76	13.974942172799354
0.76	14.061166647907797
0.76	14.017768082674365
0.76	14.144585655278654
0.76	14.30380420726662
0.76	13.94669358038845
0.76	13.615839646511501
0.76	14.303457630596192
0.76	13.924012099772604
0.76	11.26586457198135
0.76	14.30837701631582
0.76	12.582226740641035
0.76	14.494700461894773
0.76	13.946820747548461
0.76	14.577694940851531
0.76	14.371846250539939
0.76	14.338342411182808
0.76	14.58011718560325
0.76	14.31833209531252
0.76	14.356420931293991
0.76	14.271906221318531
0.76	14.335791406380967
0.76	12.748034200524886
0.76	14.303407595837225
0.76	14.274258148949384
0.76	14.377974253061332
0.76	14.728059583450413
0.76	14.029109675171362
0.76	14.786934717006528
0.76	13.981560777326806
0.76	14.78958660266818
0.76	14.526956979053608
0.76	13.427782781295639
0.76	14.433616434690812
0.76	14.32725666923932
0.76	14.269875139011319
0.76	13.933131374585749
0.76	12.50715318909955
0.77	10.935601458080189
0.77	11.003630365557175
0.77	12.629534513273619
0.77	12.672030997315623
0.77	12.748327455032216
0.77	13.436931031823917
0.77	12.922407424414413
0.77	13.441248508968377
0.77	13.410890481273265
0.77	11.105861612536826
0.77	13.447778611528747
0.77	13.59718648823173
0.77	13.661136005256436
0.77	12.618091568214712
0.77	13.676381433131173
0.77	13.622706008504728
0.77	13.870506774202646
0.77	12.693047686871342
0.77	13.894239849984473
0.77	13.711168685421315
0.77	13.905844261219553
0.77	13.932232333206791
0.77	12.865336589907212
0.77	13.93866731304685
0.77	13.932012560999357
0.77	11.414077362079896
0.77	13.467274482621015
0.77	13.415338193634437
0.77	14.241882312707299
0.77	14.254117514215736
0.77	13.427726610636558
0.77	14.261657374988175
0.77	14.320213432741271
0.77	13.953188683186614
0.77	14.037595139904699
0.77	13.995097350338995
0.77	14.118779794287281
0.77	13.58233838759459
0.77	13.9260936703715
0.77	14.267347068131228
0.77	14.267318094338648
0.77	13.601728644986828
0.77	13.903144356131044
0.77	11.272002497911334
0.77	13.932074838737838
0.77	14.288500930114445
0.77	14.461640798738877
0.77	12.592966078742238
0.77	13.925704168014548
0.77	14.543906357502223
0.77	14.35089271917166
0.77	14.544224190051482
0.77	14.546377486711952
0.77	14.315591598348664
0.77	14.298295044413601
0.77	14.335512138717135
0.77	14.252506664726987
0.77	14.314195445280081
0.77	14.282995544211495
0.77	14.356257653511204
0.77	12.7604334845335
0.77	14.254763421937474
0.77	14.696149687227122
0.77	14.006141577915148
0.77	14.753869906434453
0.77	13.95944821906037
0.77	14.756627748246466
0.77	14.504853374276195
0.77	13.401734756764421
0.77	14.415719125408604
0.77	14.306889750475703
0.77	14.24987058225198
0.77	13.912153394194757
0.77	12.523315397854006
0.78	10.94890510948905
0.78	11.015682785356518
0.78	12.638880053718367
0.78	12.681146733116847
0.78	12.757074582347258
0.78	13.409929550149336
0.78	12.930436416095574
0.78	13.413882658120013
0.78	13.384700440927839
0.78	11.115817937770226
0.78	13.434795172926568
0.78	13.583315233246982
0.78	13.646446346871475
0.78	12.627822762577402
0.78	13.662784708425145
0.78	13.611954654392504
0.78	13.851637029326133
0.78	12.702621801827082
0.78	13.874494856113287
0.78	13.700633942871738
0.78	13.88581063120838
0.78	13.911475954388644
0.78	12.875021669014359
0.78	13.917787538700832
0.78	13.91100073728006
0.78	13.439092108418393
0.78	11.406844106463877
0.78	13.389171109587359
0.78	14.222895810897244
0.78	14.235207223043695
0.78	13.410595523708754
0.78	14.242300083783144
0.78	13.931576258281119
0.78	14.014045383768373
0.78	14.300361856037487
0.78	13.972511859543275
0.78	14.092845897681524
0.78	13.90565213609781
0.78	14.231154850537514
0.78	13.566624800033914
0.78	13.58893970220523
0.78	13.882514306338017
0.78	11.277539166535945
0.78	13.911158896946208
0.78	14.268680063209661
0.78	14.428996958048879
0.78	12.603823525058626
0.78	13.904776910457036
0.78	14.51039060903751
0.78	14.329872110693984
0.78	14.314583587906395
0.78	14.512905593466844
0.78	14.278296493552677
0.78	14.233214807873688
0.78	14.29321358142942
0.78	14.292603663215008
0.78	14.262648427868829
0.78	14.334437836360262
0.78	14.5141731196425
0.78	14.235380764476481
0.78	12.772530815784844
0.78	14.664572631703845
0.78	13.983249749260022
0.78	13.937483486590653
0.78	14.721037653607597
0.78	14.723899620569512
0.78	14.483300372426857
0.78	13.375882891580599
0.78	13.376112125548007
0.78	14.397948245531268
0.78	14.286554485696918
0.78	14.229990037971223
0.78	13.891390644241069
0.78	12.539747794978286
0.79	10.962241169305722
0.79	11.027649314022373
0.79	12.64826932896332
0.79	12.69022508360816
0.79	12.765610288473512
0.79	13.383083293564198
0.79	12.937556477425991
0.79	13.386682940631061
0.79	13.358695840886739
0.79	11.125499397459722
0.79	13.42417990238909
0.79	13.570399551935573
0.79	13.63241149336582
0.79	12.637618866396792
0.79	13.649862387445536
0.79	13.602368376125952
0.79	13.833004476841717
0.79	13.854977907694785
0.79	12.71210364446329
0.79	13.86597912176003
0.79	13.690893314550944
0.79	13.890896675091225
0.79	12.88400672609469
0.79	13.897073924540276
0.79	13.8901661110947
0.79	13.411050886332184
0.79	13.36317939015249
0.79	11.399620012666247
0.79	14.204039793291578
0.79	14.21640689492605
0.79	14.223040641910256
0.79	13.396270096584873
0.79	13.910107399283177
0.79	13.990516369111488
0.79	13.9500125071843
0.79	14.06678530082722
0.79	13.88537001865042
0.79	14.195226320153218
0.79	14.195344713556599
0.79	14.28048993408412
0.79	13.551988864549905
0.79	13.577498852052043
0.79	13.862126976936665
0.79	14.24891419017318
0.79	11.282468427177086
0.79	13.890426287274485
0.79	14.396779851593532
0.79	14.477148656411144
0.79	14.308779649198371
0.79	13.884042129445636
0.79	12.614796067430804
0.79	14.293633427814376
0.79	14.258335552543084
0.79	14.479701724683885
0.79	14.214033359556932
0.79	14.271022350837576
0.79	14.271148636654267
0.79	14.242370548425775
0.79	14.312517916179221
0.79	14.486751945988873
0.79	14.216113097198082
0.79	12.784257858989825
0.79	14.633332470207856
0.79	13.960434505031696
0.79	13.915669500424006
0.79	14.68843933646536
0.79	14.691402554080808
0.79	14.462183079653188
0.79	13.35022739057201
0.79	14.380307734548545
0.79	13.353514636069498
0.79	14.266250374750523
0.79	14.210240063471907
0.79	13.870847890406553
0.79	12.556398541461004
0.8	10.975609756097558
0.8	11.03952570231561
0.8	12.657703133893902
0.8	12.699260409190263
0.8	12.773915110177587
0.8	13.356392895478773
0.8	12.943696000692341
0.8	13.359650738733169
0.8	13.332877289295585
0.8	11.134897021869605
0.8	13.415910455096647
0.8	13.55845057162743
0.8	13.61904111543614
0.8	13.637613537419082
0.8	12.647480211686155
0.8	13.593932807559995
0.8	13.814610756291072
0.8	13.835690842413749
0.8	12.72147907301321
0.8	13.846351352994095
0.8	13.681913205302468
0.8	13.870495416198576
0.8	13.876527090346334
0.8	12.892216536742001
0.8	13.869511316968321
0.8	13.38315196612187
0.8	13.337362708951387
0.8	14.185317321667128
0.8	11.392405063291132
0.8	14.197716998594014
0.8	13.888784822693243
0.8	13.96700712086297
0.8	13.927600282703382
0.8	14.040600097953675
0.8	13.865248481967582
0.8	14.203880851023728
0.8	14.159560285924496
0.8	14.160246614643697
0.8	14.160303495743765
0.8	13.384771073769851
0.8	14.260590296863871
0.8	13.53845783661988
0.8	13.56741838871415
0.8	13.84198754030059
0.8	14.229203087152262
0.8	14.36500114977292
0.8	13.86987907984133
0.8	11.286785637871617
0.8	14.444181615106489
0.8	14.447261899374304
0.8	14.287610745906004
0.8	14.27265983206662
0.8	13.863503112396202
0.8	14.238411311422219
0.8	14.44676619539548
0.8	14.194965289036588
0.8	14.249458878123543
0.8	14.24935380740316
0.8	14.22216672133015
0.8	12.625879923960294
0.8	14.290502250284085
0.8	14.196963541632485
0.8	14.461048221216835
0.8	12.795543227756013
0.8	14.602433279499998
0.8	13.894009356194605
0.8	13.937696193985925
0.8	14.65607648234697
0.8	14.659136876328906
0.8	14.441423212138305
0.8	13.32476846753061
0.8	14.362802473288408
0.8	13.334784202369166
0.8	14.245976913646642
0.8	14.190627838189421
0.8	13.8505300914642
0.8	12.57321117481334
0.81	10.989010989010985
0.81	11.051307542051012
0.81	12.667182282941305
0.81	12.708246613071744
0.81	12.781968620243132
0.81	13.32985906586573
0.81	12.948793238554087
0.81	13.332787512688732
0.81	13.307245455078204
0.81	11.14400181046298
0.81	13.409924921992216
0.81	13.5474757317151
0.81	13.606344347116778
0.81	13.626034422271834
0.81	12.657407005945469
0.81	13.796457570842248
0.81	13.586617510553712
0.81	13.816635457382853
0.81	12.730732913694624
0.81	13.826929019933154
0.81	13.673645635269708
0.81	13.850273015547687
0.81	13.85614756884543
0.81	12.899580109418636
0.81	13.849039143062768
0.81	13.355396534540532
0.81	13.311720734342083
0.81	14.16673165814622
0.81	11.385199240986719
0.81	14.179137913134204
0.81	13.867611475989062
0.81	13.943516703574044
0.81	13.905276270526658
0.81	14.01429315173236
0.81	13.845288822119379
0.81	14.124155601546331
0.81	14.184822652661742
0.81	14.126185885769111
0.81	14.126421477392011
0.81	14.240655278583578
0.81	13.376066650021052
0.81	13.526055090642497
0.81	13.558693942894372
0.81	13.822101309437645
0.81	14.209546531892926
0.81	14.33367329937186
0.81	14.417900021562485
0.81	13.8495193204925
0.81	14.41149076427265
0.81	11.290487696727784
0.81	14.266361068626917
0.81	14.25166100743925
0.81	14.218522841091927
0.81	14.414099423231201
0.81	14.227921786157065
0.81	14.176013853892105
0.81	13.843163280666019
0.81	14.202042312018328
0.81	14.227796839636339
0.81	14.26839646870635
0.81	12.637070493977618
0.81	14.177935434320208
0.81	14.436585127873823
0.81	12.806314083902565
0.81	13.872506335647245
0.81	14.623950776818468
0.81	14.571879145183242
0.81	13.915035199508145
0.81	14.627102899924825
0.81	14.420964590103065
0.81	14.345438328157297
0.81	13.299506342814757
0.81	13.319975900598713
0.81	14.225733594780662
0.81	14.171161219106196
0.81	13.830442393800222
0.81	12.590125496093648
0.8200000000000001	11.002444987775057
0.8200000000000001	11.062990260892258
0.8200000000000001	12.676707610532205
0.8200000000000001	12.717177110332479
0.8200000000000001	12.789749481641703
0.8200000000000001	13.303482595404976
0.8200000000000001	12.9527992185475
0.8200000000000001	13.306094804324744
0.8200000000000001	13.281801070216247
0.8200000000000001	11.152804753338682
0.8200000000000001	13.40612358936243
0.8200000000000001	13.53747847436892
0.8200000000000001	13.594329737533013
0.8200000000000001	13.615118200343558
0.8200000000000001	12.6673993165114
0.8200000000000001	13.778546687806326
0.8200000000000001	13.797813494534985
0.8200000000000001	13.580373505097493
0.8200000000000001	13.807713897381646
0.8200000000000001	12.739848952681797
0.8200000000000001	13.830230213222748
0.8200000000000001	13.666026041902114
0.8200000000000001	13.835935788656336
0.8200000000000001	12.906033384993023
0.8200000000000001	13.828752540429566
0.8200000000000001	13.327785815595314
0.8200000000000001	13.28625312716619
0.8200000000000001	14.14828628045159
0.8200000000000001	14.160669910247844
0.8200000000000001	13.846590554493307
0.8200000000000001	13.920044225981183
0.8200000000000001	13.88304165210187
0.8200000000000001	11.378002528445002
0.8200000000000001	13.987868094467451
0.8200000000000001	13.825492477567806
0.8200000000000001	14.089011167085076
0.8200000000000001	14.165868139477421
0.8200000000000001	14.093447354111806
0.8200000000000001	14.094096432517482
0.8200000000000001	14.220676973768061
0.8200000000000001	13.370074311265958
0.8200000000000001	13.514799722756752
0.8200000000000001	13.551301464544588
0.8200000000000001	13.802473731186392
0.8200000000000001	14.390982331208601
0.8200000000000001	14.189944303767325
0.8200000000000001	14.30280953677985
0.8200000000000001	13.829349012811443
0.8200000000000001	14.379077556538263
0.8200000000000001	14.245026617503173
0.8200000000000001	14.230635203164809
0.8200000000000001	14.198669194262468
0.8200000000000001	14.206420879134786
0.8200000000000001	14.38170193552035
0.8200000000000001	14.157182631321549
0.8200000000000001	11.293573055338788
0.8200000000000001	14.182003270659832
0.8200000000000001	14.246207486677772
0.8200000000000001	14.206452731621447
0.8200000000000001	13.823026190050125
0.8200000000000001	12.648362312794243
0.8200000000000001	14.159032341992077
0.8200000000000001	14.413074574031269
0.8200000000000001	14.592064073347348
0.8200000000000001	13.851163918335189
0.8200000000000001	13.892451941402635
0.8200000000000001	14.541674149337847
0.8200000000000001	12.816498034306662
0.8200000000000001	14.595300914073919
0.8200000000000001	14.400765324031802
0.8200000000000001	14.328222222190508
0.8200000000000001	13.27444124068418
0.8200000000000001	13.309046721534854
0.8200000000000001	14.205519907204982
0.8200000000000001	14.15184879926348
0.8200000000000001	13.810590123169208
0.8200000000000001	12.607078579918127
0.8300000000000001	11.015911872705027
0.8300000000000001	11.074569117104424
0.8300000000000001	12.686279971541381
0.8300000000000001	12.726044795928981
0.8300000000000001	12.79723552322756
0.8300000000000001	13.277264359914675
0.8300000000000001	12.955679919626366
0.8300000000000001	13.279574240732813
0.8300000000000001	13.256544932155702
0.8300000000000001	13.404372632858074
0.8300000000000001	11.161296854110946
0.8300000000000001	13.528457962344039
0.8300000000000001	13.5830052045764
0.8300000000000001	13.604854620668325
0.8300000000000001	13.76087993915979
0.8300000000000001	12.677457053593745
0.8300000000000001	13.779226624261732
0.8300000000000001	13.575130970764025
0.8300000000000001	13.78870784545888
0.8300000000000001	13.81036763593217
0.8300000000000001	12.748809940873578
0.8300000000000001	13.658971341708064
0.8300000000000001	13.81589205529228
0.8300000000000001	13.808654632968668
0.8300000000000001	12.911521728175604
0.8300000000000001	13.300321070661195
0.8300000000000001	13.26095953832684
0.8300000000000001	14.129984898734962
0.8300000000000001	13.825725519513384
0.8300000000000001	13.896588845826056
0.8300000000000001	13.860897707430999
0.8300000000000001	13.961329320582443
0.8300000000000001	14.142313134229447
0.8300000000000001	13.80586104052395
0.8300000000000001	14.054125930767206
0.8300000000000001	11.370814908401778
0.8300000000000001	14.062274801173961
0.8300000000000001	14.14701956754085
0.8300000000000001	14.063687438809023
0.8300000000000001	14.200647308837105
0.8300000000000001	13.36666563210145
0.8300000000000001	13.504706203297898
0.8300000000000001	13.545194289673585
0.8300000000000001	14.365857567357885
0.8300000000000001	14.170396183805924
0.8300000000000001	14.272423895922213
0.8300000000000001	13.783110377608185
0.8300000000000001	14.346943628533708
0.8300000000000001	14.223603806355968
0.8300000000000001	14.209580721105532
0.8300000000000001	13.809370097781546
0.8300000000000001	14.178849406758008
0.8300000000000001	14.184967315066292
0.8300000000000001	14.138475553341342
0.8300000000000001	14.349574377255841
0.8300000000000001	14.162056164119777
0.8300000000000001	14.223943497246886
0.8300000000000001	14.185301619601088
0.8300000000000001	11.296041714195363
0.8300000000000001	13.803095530582743
0.8300000000000001	12.659749011451634
0.8300000000000001	14.560418403951957
0.8300000000000001	13.829985794065596
0.8300000000000001	13.869946877774666
0.8300000000000001	14.511822361288816
0.8300000000000001	14.390327020416123
0.8300000000000001	14.140258077908076
0.8300000000000001	12.826025211338479
0.8300000000000001	14.563731175764572
0.8300000000000001	14.311162231637038
0.8300000000000001	14.38079324338035
0.8300000000000001	13.249573386413267
0.8300000000000001	13.301865831679034
0.8300000000000001	14.185335336956967
0.8300000000000001	14.13269996885488
0.8300000000000001	13.79097877324976
0.8300000000000001	12.624005868671146
0.84	11.029411764705891
0.84	11.08603919428408
0.84	12.695900241746555
0.84	12.73484201184639
0.84	12.804403838846607
0.84	13.251205325089279
0.84	12.957417446823676
0.84	13.253227538144651
0.84	13.231477906347866
0.84	13.404509339924418
0.84	11.169469154171571
0.84	13.520408829124225
0.84	13.572377991006642
0.84	13.595229724806957
0.84	13.743459222077929
0.84	13.760876427159715
0.84	12.687579951929987
0.84	13.570797409922147
0.84	13.769912815880033
0.84	13.790685780569145
0.84	12.757597613525368
0.84	13.652378623637428
0.84	13.796016530068943
0.84	13.788748728156854
0.84	12.916001945926695
0.84	13.27300359842766
0.84	13.235839606188659
0.84	13.805020117838984
0.84	14.111831474196613
0.84	13.838845815984659
0.84	13.873149774930415
0.84	13.934681970297044
0.84	13.786396269530895
0.84	14.019498890939463
0.84	14.124067579430758
0.84	14.032870653258376
0.84	14.128279369833633
0.84	11.363636363636358
0.84	14.035502295766921
0.84	14.180558130050144
0.84	13.365673392097978
0.84	13.49578408767551
0.84	14.34213069513091
0.84	14.150901954735271
0.84	14.242531210188229
0.84	13.540300562206088
0.84	13.764016935364726
0.84	14.315090812173029
0.84	14.202089548675374
0.84	14.188495926830033
0.84	14.16357369342056
0.84	14.159062499250867
0.84	14.142208203397628
0.84	14.11989694640858
0.84	14.31771751993221
0.84	13.789584430983437
0.84	14.20161394182053
0.84	14.164327407962826
0.84	13.783375125540221
0.84	11.297895200531457
0.84	12.671223282741586
0.84	14.52901599097606
0.84	13.808975876121867
0.84	13.847520507009511
0.84	14.482327832439314
0.84	14.368210508855075
0.84	14.121616719457919
0.84	14.532393900715148
0.84	12.834830382809235
0.84	14.294267708056072
0.84	14.361023052526285
0.84	13.224903003147944
0.84	14.16517936745167
0.84	13.298230805877157
0.84	14.113724978108566
0.84	13.771613990538226
0.84	12.640842309876884
0.85	11.042944785276081
0.85	11.097395396089356
0.85	12.705569318284466
0.85	12.74356051366772
0.85	12.811230911303312
0.85	13.225306551566451
0.85	12.958010101469782
0.85	13.227056505993314
0.85	13.206600928933176
0.85	13.406348275402411
0.85	11.177312758254201
0.85	13.513320965707841
0.85	13.562454623480042
0.85	13.586225563000529
0.85	13.726286499486571
0.85	13.742764373749466
0.85	12.697767550991163
0.85	13.567256660009587
0.85	13.751330859090757
0.85	13.771184997100015
0.85	12.766192726760973
0.85	13.646124951328469
0.85	13.77630920677428
0.85	13.769038328615773
0.85	12.919443623526428
0.85	13.245834734655638
0.85	13.210892953790387
0.85	13.784478402686783
0.85	13.816887456869974
0.85	13.849726284521745
0.85	13.907931904611
0.85	13.767100103417206
0.85	14.093830239751117
0.85	13.985129098216397
0.85	14.105933064964255
0.85	14.005396830801466
0.85	14.109650171074854
0.85	14.009781437209963
0.85	11.356466876971613
0.85	14.160401308195405
0.85	13.366900093299755
0.85	13.488037792291365
0.85	14.319542914466158
0.85	14.131461401022152
0.85	14.213147107722284
0.85	13.536521387945953
0.85	14.283521146741464
0.85	14.180481347004115
0.85	13.745199192858394
0.85	14.167379261625133
0.85	14.142254137767038
0.85	14.139307479502293
0.85	14.122467264370405
0.85	14.101451576056908
0.85	14.286132271444195
0.85	14.179229456693777
0.85	14.143516842374051
0.85	13.76999375724466
0.85	13.76386892953398
0.85	11.299136529498295
0.85	12.682776854807194
0.85	14.497859260167118
0.85	13.788138315287195
0.85	14.453194596092077
0.85	13.825173369851589
0.85	14.346629418144879
0.85	14.501289254199488
0.85	14.103112627141144
0.85	12.842854917820905
0.85	14.277549426767777
0.85	14.341434474668993
0.85	13.200430308500051
0.85	14.145051479949007
0.85	14.094935000813093
0.85	13.29788687050234
0.85	13.752501555095796
0.85	12.657523496039817
0.86	11.056511056511052
0.86	11.108632440997328
0.86	12.715288120107358
0.86	12.752191436907783
0.86	12.81769276201807
0.86	13.199569200346952
0.86	12.957471420930812
0.86	13.201063051170498
0.86	13.181915009576436
0.86	13.409687738108332
0.86	13.507179347151258
0.86	13.553240874993122
0.86	11.184818861199286
0.86	13.577819935329583
0.86	13.709363800641647
0.86	13.724891802038059
0.86	13.732964132374793
0.86	13.564369204813945
0.86	12.708019173676334
0.86	13.751865470973492
0.86	13.640068785754128
0.86	12.774575112835551
0.86	13.756769885965756
0.86	13.749527144597177
0.86	12.921829666883003
0.86	13.2188158517197
0.86	13.186119185861395
0.86	13.764104756185443
0.86	13.795024208108236
0.86	13.8263177108008
0.86	13.881085671962996
0.86	13.747974676784963
0.86	13.88153173376009
0.86	13.951015657826845
0.86	14.075985723038901
0.86	14.087909206392645
0.86	13.979976662904605
0.86	14.09113480403845
0.86	13.986684761349338
0.86	14.140168859756546
0.86	11.349306431273648
0.86	13.370126867936666
0.86	14.297915940248384
0.86	13.48146643946922
0.86	14.112074308925303
0.86	14.18428799957072
0.86	14.158777384189506
0.86	14.252236891839772
0.86	14.146229255469057
0.86	14.121024371303816
0.86	14.119583345199572
0.86	14.102841899180724
0.86	14.083144697214564
0.86	14.15680179400263
0.86	14.254819687121582
0.86	13.533730189049471
0.86	13.726663024901832
0.86	14.122858860364353
0.86	13.750599682706087
0.86	13.744581025574913
0.86	11.299770149971065
0.86	14.46695085526975
0.86	13.767477514686632
0.86	14.424426673125916
0.86	13.802906051587275
0.86	12.69440047364009
0.86	14.325512411465002
0.86	14.470417341889316
0.86	14.084750465064348
0.86	14.261019763083453
0.86	12.850048442917881
0.86	14.32201099318359
0.86	13.176155510867893
0.86	14.1249511541069
0.86	14.076342196904486
0.86	13.300546226312505
0.86	13.733647356650758
0.86	12.673986768605348
0.87	11.070110701107012
0.87	11.119744857118409
0.87	12.725057588438641
0.87	12.760725263548926
0.87	12.823765126433603
0.87	13.17399453859251
0.87	12.95582840428647
0.87	13.175249182491116
0.87	13.157421234463076
0.87	13.41431591321314
0.87	13.501963900603332
0.87	13.544741731209415
0.87	11.191978775796068
0.87	13.569986170504382
0.87	13.692693221748812
0.87	13.707259892810114
0.87	13.714814909068554
0.87	13.73272720530005
0.87	13.561974211320681
0.87	12.718333903436863
0.87	13.63405343277827
0.87	12.782723755767126
0.87	13.737398146778071
0.87	13.730219107471218
0.87	12.92315605438085
0.87	13.191948357907597
0.87	13.161517885632998
0.87	13.743903913497416
0.87	13.773257744863093
0.87	13.802923460746975
0.87	13.854150467129482
0.87	13.729022337217376
0.87	13.803038987140235
0.87	13.917157732170526
0.87	13.859805465376006
0.87	14.058302772137287
0.87	14.06999538414914
0.87	13.95669767066216
0.87	14.072736327547169
0.87	13.9662819498803
0.87	14.11985308352548
0.87	11.3421550094518
0.87	14.277122775065141
0.87	13.375121866795379
0.87	14.092740466555789
0.87	14.155971060353565
0.87	13.476063772380595
0.87	14.136976614729978
0.87	14.22124054123813
0.87	14.125044540985654
0.87	14.099901783076838
0.87	14.083341335074774
0.87	14.134343716009916
0.87	14.064982110958217
0.87	14.223780982048414
0.87	14.102344123047247
0.87	13.708414374673538
0.87	13.531773755324648
0.87	13.731403644330221
0.87	13.725515620984062
0.87	11.299801876632147
0.87	14.436293654384714
0.87	14.396028084293956
0.87	13.74699814545546
0.87	13.780719184332877
0.87	14.304805136357746
0.87	14.439778200867806
0.87	12.70608389576181
0.87	14.244692898076833
0.87	14.066535223118386
0.87	14.302738970895374
0.87	12.856370058418863
0.87	13.152078805473499
0.87	14.104877868633587
0.87	14.057959771998359
0.87	13.305905178811459
0.87	13.7150573655581
0.87	12.690172251434385
0.88	11.083743842364534
0.88	11.130726977103098
0.88	12.734878687226646
0.88	12.7691517893181
0.88	12.829423654305664
0.88	12.953119217479134
0.88	13.148583945829085
0.88	13.149617015376862
0.88	13.133120769466162
0.88	13.420016281649445
0.88	13.497649415075045
0.88	13.536961361110011
0.88	13.676276926638824
0.88	13.56269295671803
0.88	13.689869642551166
0.88	11.198783961556979
0.88	13.69688558903292
0.88	13.713770003111456
0.88	13.559893559482024
0.88	12.728710559778762
0.88	13.627912624664393
0.88	13.718193316150387
0.88	12.790616888584243
0.88	13.711118384312714
0.88	12.92343090408891
0.88	13.723880988677472
0.88	13.751589836444133
0.88	13.165233696446656
0.88	13.779543018139048
0.88	13.710245664415325
0.88	13.82713408319428
0.88	13.137088611436038
0.88	13.883554543600631
0.88	13.784538054367752
0.88	13.84329122455937
0.88	14.040786584388869
0.88	14.052190708439346
0.88	13.93561498176184
0.88	14.05445804635922
0.88	13.948546791516916
0.88	14.099446710777645
0.88	11.335012594458442
0.88	14.257071041109164
0.88	14.073459663947638
0.88	14.128214201359487
0.88	14.115078854246203
0.88	14.190534837695505
0.88	14.10382386839142
0.88	13.381647467189808
0.88	14.07890548269669
0.88	14.063975456927196
0.88	14.080223695349098
0.88	13.471818137794276
0.88	14.111868862220547
0.88	14.046970228549421
0.88	14.19301754481647
0.88	14.081964669228789
0.88	13.690459232709294
0.88	13.530475393356566
0.88	13.71240687695363
0.88	13.70667704201923
0.88	14.405890788389804
0.88	11.299238810232909
0.88	14.36800286976672
0.88	13.726705163228761
0.88	13.758613449434687
0.88	14.28446558058257
0.88	13.759679632025318
0.88	14.409371790982483
0.88	12.717815892312165
0.88	14.228585055745661
0.88	14.283607017470912
0.88	14.048472241031796
0.88	12.861789040215072
0.88	13.12820037010814
0.88	14.084831102054629
0.88	14.03980203111429
0.88	13.313657757506329
0.88	13.69673759813593
0.88	12.70602378386514
0.89	11.097410604192351
0.89	11.14157293318023
0.89	12.744752403595236
0.89	12.777460092361137
0.89	12.834644132973892
0.89	12.949390678667427
0.89	13.123338920584342
0.89	13.124168776771189
0.89	13.109014863495304
0.89	13.42657205366374
0.89	13.494205491698272
0.89	13.529903092372603
0.89	13.660117147518395
0.89	13.555904240452222
0.89	13.67272183393718
0.89	13.694993450076257
0.89	13.67917871054995
0.89	11.205226054257878
0.89	13.557937824540168
0.89	13.6214778889495
0.89	12.739147672099335
0.89	13.699154435419132
0.89	13.692229393691013
0.89	12.798232112947101
0.89	12.922673030823136
0.89	13.704041502370615
0.89	13.730022341895632
0.89	13.756175949783296
0.89	13.691647491499424
0.89	13.800044857577484
0.89	13.138673344223294
0.89	13.850205377446212
0.89	13.11283089307658
0.89	13.772374700090882
0.89	14.023442738842512
0.89	13.831296119717917
0.89	14.034493980393512
0.89	13.916755136417052
0.89	14.036303533202043
0.89	13.933356290168607
0.89	14.078943066233332
0.89	14.101036036243986
0.89	14.054231693140563
0.89	11.327879169288858
0.89	14.237692884753073
0.89	14.093084864983542
0.89	14.160122788803488
0.89	14.082566121438155
0.89	14.058056341477595
0.89	14.044754769116865
0.89	14.060586160861538
0.89	14.089391589519408
0.89	14.029116143701328
0.89	14.162530952883506
0.89	14.06171365462668
0.89	13.38946595368651
0.89	13.4687125313377
0.89	13.672803612674915
0.89	13.529640316173271
0.89	13.69361037807996
0.89	13.688069727082938
0.89	14.375745661773625
0.89	14.340355116361229
0.89	13.706603825430715
0.89	13.736589579975593
0.89	14.264461005944224
0.89	11.298089248109365
0.89	14.379197986715642
0.89	14.212714773213236
0.89	13.745379288549298
0.89	14.264605524911218
0.89	12.729584265664874
0.89	14.03056723454107
0.89	12.866285015207636
0.89	13.10452036058004
0.89	14.064810333613066
0.89	14.02188442309633
0.89	13.323505424282851
0.89	13.678694075937626
0.89	12.721489728780897
0.9	11.111111111111114
0.9	11.152276652371658
0.9	12.7546797482898
0.9	12.785638504099731
0.9	12.839402730598263
0.9	12.944695778727258
0.9	13.09826108749023
0.9	13.098906810298626
0.9	13.085104852038512
0.9	13.433769593935184
0.9	13.491596531857777
0.9	13.523569391840562
0.9	13.64421618582088
0.9	13.549579209971974
0.9	13.655817003863316
0.9	13.676396898114731
0.9	13.661696963831574
0.9	13.55591377277747
0.9	11.211296896057423
0.9	13.614586874086353
0.9	13.680280224272733
0.9	13.673556822780439
0.9	12.749643451824763
0.9	12.805546541294689
0.9	13.684391411454945
0.9	13.708557203965817
0.9	13.732821911929076
0.9	13.673230928745026
0.9	13.772891613292767
0.9	12.920910194309144
0.9	13.817109585290186
0.9	13.112268810158849
0.9	13.088744227981817
0.9	13.765495357540456
0.9	14.006277232894917
0.9	13.823159628445124
0.9	14.016903649271189
0.9	13.900120065787126
0.9	14.018276653254812
0.9	13.92049579331394
0.9	14.058336236160862
0.9	14.074455839840567
0.9	14.035056348276845
0.9	14.070996435222174
0.9	14.061270334343826
0.9	14.130007683916919
0.9	14.218938590272067
0.9	14.03737701817747
0.9	14.025690331877271
0.9	14.040975485663393
0.9	14.066926786334385
0.9	14.011427714129933
0.9	14.132322989728038
0.9	11.320754716981135
0.9	14.041585151753779
0.9	13.398343622474371
0.9	13.466724697023889
0.9	13.65545352366469
0.9	13.529063017663603
0.9	13.675014870722585
0.9	13.669698218375284
0.9	14.345861976297847
0.9	14.313088992684813
0.9	13.686699709320504
0.9	13.714648363395167
0.9	14.244765868712367
0.9	14.349256569756706
0.9	14.197103205074221
0.9	11.29636258711179
0.9	14.245726320070247
0.9	13.737513362471319
0.9	12.741375879546043
0.9	14.012826323977158
0.9	12.869847655837027
0.9	13.081038905859838
0.9	14.044815044323945
0.9	14.004223571388325
0.9	13.335163149275129
0.9	13.660932778583996
0.9	12.73652363697775
0.91	11.124845488257101
0.91	11.162831851933543
0.91	12.76466175611711
0.91	12.793674583199508
0.91	12.843676255229362
0.91	12.93909141900311
0.91	13.073352204883435
0.91	13.073833581682292
0.91	13.06139216090968
0.91	13.489781759462554
0.91	13.441400958780676
0.91	13.517961851393522
0.91	13.62857641318729
0.91	13.543672380190262
0.91	13.639155409038885
0.91	13.65797945042491
0.91	13.644443206347411
0.91	13.553632567565273
0.91	13.661569042130928
0.91	13.607091482721547
0.91	13.655105645921669
0.91	11.216988565989414
0.91	12.760195762828642
0.91	12.812536960966009
0.91	13.664937140736924
0.91	13.68719644124028
0.91	13.70948065684195
0.91	13.654999390052375
0.91	13.745683596718631
0.91	13.784266588519628
0.91	12.918177229359538
0.91	13.08602163320135
0.91	13.064828077109313
0.91	13.763009076177113
0.91	13.98929652383216
0.91	13.818275060400417
0.91	13.999417765574112
0.91	13.885691057862278
0.91	14.000381591441588
0.91	13.909671506532145
0.91	14.03762123920954
0.91	14.04849350096774
0.91	14.015933425715088
0.91	14.048816450550435
0.91	14.039935709693065
0.91	14.100193112237916
0.91	14.016891967924472
0.91	14.00679366679175
0.91	14.02139068862516
0.91	14.044489662745836
0.91	13.993913653555687
0.91	14.102395664017482
0.91	14.200772419666263
0.91	14.021573993969076
0.91	14.02166679819194
0.91	11.31363922061597
0.91	13.408053484574118
0.91	13.465827270235637
0.91	13.638414938773344
0.91	13.656620764735646
0.91	13.52853594360834
0.91	13.651567151855247
0.91	14.316243757981299
0.91	14.286208792190575
0.91	13.666998730725101
0.91	13.692790644225177
0.91	14.225360385421148
0.91	14.319547222462381
0.91	14.18177446202525
0.91	14.226962400616202
0.91	11.294069221113777
0.91	13.734972684375938
0.91	12.75317670344855
0.91	13.99525606564709
0.91	12.8724759810835
0.91	13.057756102922662
0.91	14.024844718208929
0.91	13.986837285888473
0.91	13.348362511416967
0.91	13.643459589876562
0.91	12.751084755438987
0.92	11.138613861386142
0.92	11.173232035080751
0.92	12.774699486377365
0.92	12.801555093732093
0.92	12.847442424529785
0.92	12.932636472053542
0.92	13.048614172938603
0.92	13.04895168443419
0.92	13.037878310214552
0.92	13.488715272880572
0.92	13.449265752746534
0.92	13.51308117947462
0.92	13.613200272615053
0.92	13.62273698924391
0.92	13.538133794340604
0.92	13.639739948496366
0.92	13.627420480201057
0.92	13.550917693175428
0.92	13.643018847096297
0.92	13.598864659571824
0.92	13.636881144779291
0.92	13.645685616808745
0.92	12.770802090127281
0.92	13.665942138214486
0.92	13.686152039516745
0.92	11.222293410604914
0.92	13.636956622493344
0.92	13.718430413240828
0.92	13.751675882166053
0.92	12.819180018963669
0.92	12.914514214052911
0.92	13.059933379889596
0.92	13.04108186061331
0.92	13.764171948162954
0.92	13.972507576104478
0.92	13.816096396976825
0.92	13.9820339300042
0.92	13.98262288297309
0.92	13.87343256470896
0.92	14.016794194974791
0.92	13.900530852146488
0.92	14.023169470519512
0.92	13.996862724164103
0.92	14.026548955154716
0.92	14.018561637277056
0.92	14.070682982124524
0.92	13.996627433481319
0.92	13.988076625804661
0.92	14.001830815028665
0.92	14.022095519484935
0.92	13.976583635433919
0.92	14.072751231034648
0.92	14.001675652302335
0.92	14.183169863297124
0.92	14.007000604172225
0.92	13.46598795129928
0.92	13.418376871924997
0.92	11.306532663316585
0.92	13.621693759696758
0.92	13.63842811721945
0.92	13.527858460775029
0.92	13.633681245377195
0.92	14.286895387992942
0.92	14.259718983901996
0.92	14.206229539668064
0.92	14.290069522387345
0.92	13.647507163355279
0.92	13.671017326930674
0.92	14.166755982469404
0.92	14.20830773179735
0.92	11.291220435196962
0.92	13.736861065438358
0.92	13.977863486495947
0.92	12.7649718719126
0.92	12.874177373570758
0.92	13.034672011288205
0.92	14.004898843740984
0.92	13.969744549609477
0.92	13.362852605130731
0.92	13.626280237045055
0.92	12.765138373725755
0.93	11.152416356877326
0.93	11.183470487057548
0.93	12.78479402328671
0.93	12.809265988777192
0.93	12.850680140058905
0.93	12.925390206471636
0.93	13.024049042371178
0.93	13.024263845833332
0.93	13.014564918549572
0.93	13.48834612180589
0.93	13.45717253425375
0.93	13.508927198467099
0.93	13.598090279820298
0.93	13.606561328429677
0.93	13.532909355231414
0.93	13.621676961745766
0.93	13.61063203180742
0.93	13.54761166456774
0.93	13.624627152731726
0.93	13.589804999364482
0.93	13.61888893025732
0.93	13.626644304178896
0.93	13.644796433076735
0.93	13.662836024495906
0.93	13.619106739319978
0.93	13.691141962147409
0.93	13.719337039054391
0.93	12.78145950686699
0.93	12.825452425208397
0.93	11.227204074525279
0.93	12.909964786363382
0.93	13.034005641441949
0.93	13.017504953263051
0.93	13.76836393543496
0.93	13.955917915327714
0.93	13.816135794504202
0.93	13.96474923831859
0.93	13.965005447673729
0.93	13.863295743859517
0.93	13.995852484970676
0.93	13.892689002306927
0.93	13.99850470655208
0.93	13.977844044840772
0.93	13.997147713830149
0.93	14.00419920159663
0.93	13.969551218055038
0.93	14.041481541701058
0.93	13.976611418719038
0.93	13.999759499870684
0.93	13.982294947438145
0.93	13.95944840980203
0.93	14.043392216640278
0.93	13.981886136975357
0.93	14.166115833777013
0.93	13.999234886791093
0.93	13.467169695307593
0.93	13.429104290952482
0.93	13.605295777129747
0.93	11.29943502824859
0.93	13.620436592745989
0.93	13.526845059789757
0.93	13.616045284875316
0.93	14.257821638154915
0.93	14.233624270330441
0.93	14.187362404641638
0.93	14.260822938059393
0.93	14.152078933800462
0.93	13.628231658559553
0.93	13.64932937886429
0.93	14.189757088432067
0.93	13.742455540570788
0.93	11.287828298479957
0.93	13.960656122678508
0.93	12.776745758986051
0.93	12.87496642591244
0.93	13.011786647264461
0.93	13.984976915535203
0.93	13.95296547284431
0.93	13.378399491383577
0.93	13.609400223152642
0.93	12.778656009336991
0.9400000000000001	11.166253101736974
0.9400000000000001	11.193540271624665
0.9400000000000001	12.794946476388228
0.9400000000000001	12.81679240087971
0.9400000000000001	12.853369759351743
0.9400000000000001	12.917411070264398
0.9400000000000001	12.999659023748912
0.9400000000000001	12.999772933208241
0.9400000000000001	12.991453707448501
0.9400000000000001	13.48861840464182
0.9400000000000001	13.50549884804639
0.9400000000000001	13.464939973152422
0.9400000000000001	13.58324902487001
0.9400000000000001	13.590627613952938
0.9400000000000001	13.527941294640987
0.9400000000000001	13.603788780455025
0.9400000000000001	13.59408133414786
0.9400000000000001	13.54358087046692
0.9400000000000001	13.606390983048236
0.9400000000000001	13.57983884331604
0.9400000000000001	13.601134966353767
0.9400000000000001	13.607821243788191
0.9400000000000001	13.623761502976068
0.9400000000000001	13.639532692762156
0.9400000000000001	13.601454256869612
0.9400000000000001	13.663828372128975
0.9400000000000001	13.687249714280803
0.9400000000000001	12.792164639642502
0.9400000000000001	12.831331171315206
0.9400000000000001	11.231713530656087
0.9400000000000001	12.904574674740587
0.9400000000000001	13.008240030318925
0.9400000000000001	12.994096679609083
0.9400000000000001	13.775064250201673
0.9400000000000001	13.93953569019698
0.9400000000000001	13.947560222292264
0.9400000000000001	13.8179562050712
0.9400000000000001	13.855221662344757
0.9400000000000001	13.97479490068136
0.9400000000000001	13.885757577143554
0.9400000000000001	13.974520618509182
0.9400000000000001	13.958877191656901
0.9400000000000001	13.975693763608959
0.9400000000000001	13.981773687976558
0.9400000000000001	13.95122938910221
0.9400000000000001	13.956873645029404
0.9400000000000001	14.012593400854474
0.9400000000000001	13.977496329901914
0.9400000000000001	13.962782218511979
0.9400000000000001	13.942519934732124
0.9400000000000001	14.014321444086885
0.9400000000000001	13.962201917844144
0.9400000000000001	14.149603529038714
0.9400000000000001	13.997054666767255
0.9400000000000001	13.469330902992251
0.9400000000000001	13.44003584384458
0.9400000000000001	13.589226626747644
0.9400000000000001	13.602645424319517
0.9400000000000001	14.229027711898343
0.9400000000000001	13.525331924008137
0.9400000000000001	14.207929651895824
0.9400000000000001	13.598664108479394
0.9400000000000001	11.292346298619815
0.9400000000000001	14.168751704504793
0.9400000000000001	14.231806826160497
0.9400000000000001	14.137778637574565
0.9400000000000001	14.171305931225245
0.9400000000000001	13.609179265319884
0.9400000000000001	13.627727833324066
0.9400000000000001	13.75116898783513
0.9400000000000001	13.943642062865045
0.9400000000000001	11.283905557382386
0.9400000000000001	12.788482067888395
0.9400000000000001	12.8748637186429
0.9400000000000001	12.98909997790444
0.9400000000000001	13.96507843632879
0.9400000000000001	13.936521206532625
0.9400000000000001	13.394784804723724
0.9400000000000001	13.592824752893646
0.9400000000000001	12.791615439223957
0.9500000000000001	11.180124223602478
0.9500000000000001	11.203434228040765
0.9500000000000001	12.805157980949257
0.9500000000000001	12.82411864094432
0.9500000000000001	12.855493358632238
0.9500000000000001	12.908755798708913
0.9500000000000001	12.975446497452879
0.9500000000000001	12.97548196054035
0.9500000000000001	12.968546506093066
0.9500000000000001	13.489471382912058
0.9500000000000001	13.502794194562066
0.9500000000000001	13.472397907093288
0.9500000000000001	13.56867917415213
0.9500000000000001	13.574934594363125
0.9500000000000001	13.523168783671416
0.9500000000000001	13.586073412722694
0.9500000000000001	13.577772111905722
0.9500000000000001	13.538718280511684
0.9500000000000001	13.588306826243905
0.9500000000000001	13.568920026222015
0.9500000000000001	13.583625596156523
0.9500000000000001	13.589225094024627
0.9500000000000001	13.602839546562143
0.9500000000000001	13.61624224866975
0.9500000000000001	13.584004135855432
0.9500000000000001	13.63649993866256
0.9500000000000001	13.655413650040256
0.9500000000000001	12.802913632213244
0.9500000000000001	12.836793761155166
0.9500000000000001	12.898390470536576
0.9500000000000001	12.982638176204574
0.9500000000000001	12.9708563088954
0.9500000000000001	11.235815109801537
0.9500000000000001	13.923369743726775
0.9500000000000001	13.783828448310993
0.9500000000000001	13.930462787210892
0.9500000000000001	13.821162392078119
0.9500000000000001	13.930216236895468
0.9500000000000001	13.84914412274816
0.9500000000000001	13.953621773720194
0.9500000000000001	13.879370567201367
0.9500000000000001	13.951239013146655
0.9500000000000001	13.939961971440939
0.9500000000000001	13.954199859748607
0.9500000000000001	13.959280181902184
0.9500000000000001	13.933122747796968
0.9500000000000001	13.937445492366884
0.9500000000000001	13.98402355470975
0.9500000000000001	13.955320052901955
0.9500000000000001	13.943291826022847
0.9500000000000001	13.925811523960402
0.9500000000000001	13.985542064042507
0.9500000000000001	13.942619859490026
0.9500000000000001	14.133633805961495
0.9500000000000001	13.999520682661384
0.9500000000000001	13.472425597173386
0.9500000000000001	13.450981475455151
0.9500000000000001	14.20051929169124
0.9500000000000001	14.182640496980332
0.9500000000000001	13.573491740583131
0.9500000000000001	13.585053376158363
0.9500000000000001	14.150393569465141
0.9500000000000001	14.203020430257443
0.9500000000000001	14.123895009879817
0.9500000000000001	13.581542588459659
0.9500000000000001	14.152950309707162
0.9500000000000001	13.590357450231139
0.9500000000000001	13.60621379271052
0.9500000000000001	11.285266457680256
0.9500000000000001	13.76251784136517
0.9500000000000001	13.926829997371167
0.9500000000000001	12.800163935587864
0.9500000000000001	11.279465530906588
0.9500000000000001	12.87389461273957
0.9500000000000001	12.966611914690342
0.9500000000000001	13.94520291930192
0.9500000000000001	13.920433805591594
0.9500000000000001	13.411803978413657
0.9500000000000001	13.576558652270663
0.9500000000000001	12.804000590269498
0.96	11.194029850746276
0.96	11.213144968623956
0.96	12.815429698342935
0.96	12.83122820731095
0.96	12.85703497894983
0.96	12.899478798682903
0.96	12.951414024331187
0.96	12.945845256304988
0.96	13.49083961075572
0.96	13.500810446430574
0.96	13.479388377282824
0.96	13.55438347276716
0.96	13.559480536316329
0.96	13.518528679826467
0.96	13.568528586148474
0.96	13.56170836981105
0.96	13.532944107036371
0.96	13.570370587919097
0.96	13.55702777614895
0.96	13.56636757020761
0.96	13.570865174351244
0.96	13.582032763608357
0.96	13.592965026876684
0.96	13.56676182759265
0.96	13.609167064441248
0.96	13.62382868082663
0.96	12.813702107718187
0.96	12.841818448799323
0.96	12.891458642570562
0.96	12.957201721348355
0.96	12.947783049716403
0.96	13.907429695503746
0.96	11.239502529415024
0.96	13.794268544377674
0.96	13.913452146593144
0.96	13.825392444402388
0.96	13.91305660060789
0.96	13.844992096079565
0.96	13.932335083852216
0.96	13.873203687078902
0.96	13.92868204510724
0.96	13.921098194202226
0.96	13.932666346322053
0.96	13.93672773126406
0.96	13.915242237249315
0.96	13.918359927632206
0.96	13.955777408688913
0.96	13.93324376624485
0.96	13.92382305037816
0.96	13.909338012320204
0.96	13.957057588233443
0.96	13.923137167817968
0.96	14.118214981324567
0.96	14.005946394271444
0.96	14.172302594183602
0.96	14.15776261661465
0.96	14.132287462246069
0.96	14.174462881205782
0.96	14.110473005182856
0.96	13.476403569549007
0.96	13.461761226446907
0.96	14.134686786336978
0.96	13.55809629364015
0.96	13.567658709548388
0.96	13.520284016343146
0.96	13.564685610918655
0.96	13.57177411713246
0.96	13.584788431774218
0.96	11.278195488721808
0.96	13.776095437963981
0.96	13.910229274563113
0.96	12.81177405166607
0.96	12.87208811723195
0.96	13.925349890801803
0.96	13.904726032172785
0.96	11.274522009288415
0.96	12.94432230696468
0.96	13.42926441183761
0.96	13.560606282927713
0.96	12.815801306088208
0.97	11.207970112079703
0.97	11.222664876988112
0.97	12.825762816411373
0.97	12.838103806896502
0.97	12.857980848840661
0.97	12.889631757827999
0.97	12.92756435709014
0.97	12.927512666279377
0.97	12.923352017838031
0.97	13.492653079671896
0.97	13.499543975442705
0.97	13.485766661857616
0.97	13.540364747442377
0.97	13.544263181368908
0.97	13.51395639862216
0.97	13.551151754954649
0.97	13.545894424550667
0.97	13.526204763788783
0.97	13.552577544705455
0.97	13.544163408871722
0.97	13.549368077490403
0.97	13.552751511662347
0.97	13.561343331568983
0.97	13.569701499238391
0.97	13.549733325776778
0.97	13.581840203862715
0.97	13.592494739029114
0.97	12.824525129529876
0.97	12.846384478921856
0.97	12.883824776324166
0.97	12.931932315205586
0.97	12.924876044420373
0.97	13.891726036958378
0.97	13.806036401758867
0.97	13.896522755195182
0.97	13.83031092611549
0.97	13.896062624388716
0.97	13.842691766239394
0.97	13.910938541701185
0.97	13.866985700238116
0.97	13.906872175443961
0.97	13.902285673447158
0.97	13.911093861023303
0.97	13.914126662431606
0.97	13.897597748129645
0.97	13.899651424134637
0.97	13.927860805272505
0.97	13.911279368685335
0.97	13.904375274954312
0.97	13.893115940619516
0.97	11.242769921219256
0.97	13.928871927173251
0.97	13.90375134577354
0.97	14.103363033174926
0.97	14.015816433582136
0.97	14.144384434606678
0.97	14.133302342731701
0.97	14.114436272712851
0.97	14.146133199328112
0.97	14.097563049207151
0.97	14.116512377952333
0.97	13.481210483210255
0.97	13.472205597009182
0.97	13.543045145624436
0.97	13.550459153165505
0.97	13.516559027793816
0.97	13.548098053173835
0.97	13.55343762597128
0.97	13.563453000942467
0.97	11.271133375078279
0.97	13.893849966485815
0.97	13.791550484820428
0.97	13.90551889354582
0.97	13.889421088172309
0.97	12.823294790498466
0.97	12.869475870683607
0.97	12.92223093513393
0.97	11.26908915713202
0.97	13.44698379239177
0.97	13.544971452238858
0.97	12.827013010703924
0.98	11.221945137157109
0.98	12.836158549808042
0.98	12.84472739040174
0.98	12.858319577284323
0.98	12.879263429566581
0.98	12.90390045246954
0.98	12.903841170205082
0.98	12.901068973989872
0.98	11.231986107057168
0.98	13.494837381258485
0.98	13.498990343812586
0.98	13.49140227607107
0.98	13.52662591009146
0.98	13.529279703607706
0.98	13.53394011320289
0.98	13.509386889260377
0.98	13.530334940627156
0.98	13.518470584237631
0.98	13.53492229948435
0.98	13.532634779326239
0.98	13.534894889484441
0.98	13.540773378978756
0.98	13.546452281622395
0.98	13.53292522450329
0.98	13.554529812416714
0.98	13.561411860950203
0.98	12.835377160935447
0.98	12.850472324404809
0.98	12.875533010580828
0.98	13.876270242035202
0.98	12.906831608311387
0.98	12.902134363262789
0.98	13.818810115633923
0.98	13.879668241790785
0.98	13.879241856296641
0.98	13.835604105209313
0.98	13.842168205748678
0.98	13.889437644301065
0.98	13.860502358026855
0.98	13.88583214168173
0.98	13.883524226559082
0.98	13.88948335839434
0.98	13.880197674963386
0.98	13.891488567084007
0.98	13.881355876839129
0.98	13.900280052600749
0.98	13.884948009576222
0.98	13.877163761561818
0.98	13.90098943251335
0.98	13.884460156364604
0.98	11.245611857432543
0.98	14.089102226726437
0.98	14.02873283645001
0.98	14.11677230234788
0.98	14.109266608946557
0.98	14.096846596484983
0.98	14.118030298444467
0.98	14.08522144460635
0.98	14.098424512004936
0.98	13.486787917129988
0.98	13.48215605967357
0.98	13.528342777713277
0.98	13.533451879381008
0.98	13.511952631807569
0.98	13.531784758806985
0.98	13.535356810377941
0.98	13.542208829710205
0.98	11.264080100125154
0.98	13.877702946341627
0.98	13.808569694944712
0.98	13.885709490395712
0.98	13.874542265865061
0.98	12.834708355428482
0.98	12.866091256801912
0.98	12.90033750367625
0.98	11.2631814219069
0.98	13.464788700224757
0.98	13.529657320596796
0.98	12.83763629138957
0.99	11.235955056179776
0.99	12.84661814031654
0.99	12.851080203651211
0.99	12.858042311720325
0.99	12.868419550913332
0.99	12.880425484250193
0.99	12.880383280879277
0.99	12.878998437555197
0.99	11.24110058297027
0.99	13.497313893598136
0.99	13.499144336717308
0.99	13.496179877277905
0.99	13.513169962168849
0.99	13.514526669301032
0.99	13.516890614690013
0.99	13.504755685992109
0.99	13.515034970578725
0.99	13.509732772495155
0.99	13.517398739631489
0.99	13.515610568900284
0.99	13.516175846503046
0.99	13.517306900140635
0.99	13.520324955683947
0.99	13.523218140603486
0.99	13.516344783296628
0.99	13.527246301625446
0.99	13.530580193272112
0.99	13.861074896069177
0.99	13.832282888416419
0.99	13.862881343759222
0.99	13.862602567390603
0.99	13.840977263876102
0.99	13.843346712800393
0.99	13.867839703168695
0.99	13.85359472064687
0.99	13.865584943234458
0.99	13.864813675257217
0.99	13.863048419153163
0.99	13.868826279443944
0.99	13.86351051895994
0.99	13.867726475499321
0.99	13.87304195507543
0.99	13.865540917486683
0.99	13.86150206819345
0.99	13.873414944629832
0.99	13.865261591586002
0.99	12.846252023888596
0.99	12.85406391576674
0.99	12.86662564060278
0.99	12.881901245320446
0.99	12.879556998315792
0.99	14.075466246879683
0.99	14.044379719732142
0.99	14.089474450139083
0.99	14.085663032962424
0.99	14.07952923655578
0.99	14.090152991810607
0.99	14.073510733090785
0.99	14.08042099606185
0.99	11.24802337534498
0.99	13.493073339799858
0.99	13.4914657088624
0.99	13.513993224336954
0.99	13.516633488137506
0.99	13.506435596972418
0.99	13.515750510396838
0.99	13.517540993311183
0.99	13.521057330076081
0.99	13.86179998139041
0.99	13.826863511138804
0.99	13.865921268815757
0.99	13.860112505217783
0.99	11.25703564727955
0.99	12.84599693326975
0.99	12.861968660071113
0.99	12.878641633992045
0.99	11.256813448461523
0.99	13.48251356464997
0.99	13.514666307701855
0.99	12.847676423248155
1.	11.250000000000007
1.	12.857142857142863
1.	13.500000000000002
1.	13.846153846153847
1.	14.0625

==> Data/cubtetr.dat <==
1.	0.
1.	11.25
1.	12.857142857142858
1.	13.5
1.	13.846153846153847
1.	14.0625

==> Data/tet5nondiag.dat <==
0.	0.6411
0.	0.6414000000000001
0.	0.6788000000000001
0.	0.8319000000000001
0.	0.8473
0.	0.8481000000000001
0.	0.9391
0.	0.9492
0.	0.9581000000000001
0.	0.9784
0.	0.9812000000000001
0.	1.0039
0.	1.0276
0.	1.0429000000000002
0.	1.0528
0.	1.0686
0.	1.0695000000000001
0.	1.123
0.	1.1253
0.	1.1447
0.	1.1605
0.	1.1606
0.	1.1795
0.	1.1807
0.	1.1972
0.	1.2064000000000001
0.	1.2333
0.	1.2334
0.	1.2378

==> Data/tetcub5nondiag.dat <==
0.5	0.5626
0.5	0.5640000000000001
0.5	0.6067
0.5	0.6072000000000001
0.5	0.6075
0.5	0.617
0.5	0.6178
0.5	0.6199
0.5	0.6205
0.5	0.621
0.5	0.6212
0.5	0.6214000000000001
0.5	0.6227
0.5	0.6326
0.5	0.6352
0.5	0.6367
0.5	0.639
0.5	0.863
0.5	0.8654000000000001
0.5	0.8657
0.5	0.8666
0.5	0.8677
0.5	0.8686
0.5	0.8696
0.5	0.8697
0.5	0.8714000000000001
0.5	0.8716
0.5	0.8718
0.5	0.8734000000000001
0.5	0.8737
0.5	0.8739
0.5	0.9114000000000001
0.5	0.9118
0.5	0.9121
0.5	0.9128000000000001
0.5	0.9129
0.5	0.9131
0.5	0.9137000000000001
0.5	0.9145000000000001
0.5	0.9153
0.5	0.9154
0.5	0.916
0.5	0.9203
0.5	0.9211
0.5	0.9223
0.5	0.9228000000000001
0.5	0.923
0.5	0.9231
0.5	0.9232
0.5	0.9234
0.5	0.9235000000000001
0.5	0.9239
0.5	0.9246000000000001
0.5	0.9247000000000001
0.5	0.9249
0.5	0.9252
0.5	0.9255
0.5	0.9258000000000001
0.5	0.9266000000000001
0.5	0.9268000000000001
0.5	0.9273
0.5	0.9274
0.5	0.9279000000000001
0.5	0.9281
0.5	0.9283
0.5	0.9288000000000001
0.5	0.9291
0.5	0.9311
0.5	0.9313
0.5	0.9315
0.5	0.932
0.5	0.9323
0.5	0.9325
0.5	0.933
0.5	0.9335
0.5	0.9337000000000001
0.5	0.9339000000000001
0.5	0.9343
0.5	0.9344
0.5	0.9345
0.5	0.9347000000000001
0.5	0.935
0.5	0.9357000000000001
0.5	0.936
0.5	0.9368000000000001
0.5	0.9372
0.5	0.9385
0.5	0.9392
0.5	0.9395
0.5	0.9396
0.5	0.9397000000000001
0.5	0.9399000000000001
0.5	0.9401
0.5	0.9402
0.5	0.9403
0.5	0.9416
0.5	0.9418000000000001
0.5	0.9419000000000001
0.5	0.9423
0.5	0.9424
0.5	0.9431
0.5	0.9432
0.5	0.9436
0.5	0.9439000000000001
0.5	0.9441
0.5	0.9447000000000001
0.5	0.9449000000000001
0.5	0.9450000000000001
0.5	0.9452
0.5	0.9454
0.5	0.9456
0.5	0.9457000000000001
0.5	0.9459000000000001
0.5	0.9461
0.5	0.9463
0.5	0.9469000000000001
0.5	0.9473
0.5	0.9474
0.5	0.9475
0.5	0.9478000000000001
0.5	0.9479000000000001
0.5	0.9482
0.5	0.9487000000000001
0.5	0.9493
0.5	0.9495
0.5	0.9515
0.5	0.9530000000000001
0.5	0.9531000000000001
0.5	0.9532
0.5	0.9533
0.5	0.9535
0.5	0.9536
0.5	0.9537
0.5	0.9540000000000001
0.5	0.9543
0.5	0.9555
0.5	0.9564
0.5	0.9573
0.5	0.9576
0.5	0.9580000000000001
0.5	0.9581000000000001
0.5	0.9585
0.5	0.9607
0.5	0.9609000000000001
0.5	0.9623
0.5	0.9633
0.5	0.9634
0.5	0.9642000000000001
0.5	0.9651000000000001
0.5	0.9652000000000001
0.5	0.9653
0.5	0.9658
0.5	0.9659000000000001
0.5	0.9660000000000001
0.5	0.9673
0.5	0.9678
0.5	0.9685
0.5	0.9686
0.5	0.9693
0.5	0.9696
0.5	0.9718
0.5	0.9719000000000001
0.5	0.9731000000000001
0.5	0.9738
0.5	0.9750000000000001
0.5	0.9751000000000001
0.5	0.9757
0.5	0.9760000000000001
0.5	0.9761000000000001
0.5	0.9769000000000001
0.5	0.9824
0.5	0.9825
0.5	0.9839
0.5	0.9840000000000001
0.5	0.9842000000000001
0.5	0.9844
0.5	0.9857
0.5	0.9859
0.5	0.9862000000000001
0.5	0.9863000000000001
0.5	0.9867
0.5	0.9875
0.5	0.9877
0.5	0.9883000000000001
0.5	0.9896
0.5	0.9897
0.5	0.9904000000000001
0.5	0.9905
0.5	0.9907
0.5	0.9912000000000001
0.5	0.9913000000000001
0.5	0.9917
0.5	0.9918
0.5	1.0278
0.5	1.0289000000000001
0.5	1.0316
0.5	1.0342
0.5	1.0351000000000001
0.5	1.0454
0.5	1.0467
0.5	1.0472000000000001
0.5	1.0484
0.5	1.0485
0.5	1.0487
0.5	1.0493000000000001
0.5	1.0496
0.5	1.05
0.5	1.0502
0.5	1.0512000000000001
0.5	1.0515
0.5	1.0516
0.5	1.0523
0.5	1.0728
0.5	1.073
0.5	1.0734000000000001
0.5	1.0746
0.5	1.0748
0.5	1.0752000000000002
0.5	1.0754000000000001
0.5	1.0755000000000001
0.5	1.0756000000000001
0.5	1.0757
0.5	1.0764
0.5	1.0766
0.5	1.0767
0.5	1.077
0.5	1.0773000000000001
0.5	1.0776000000000001
0.5	1.0783
0.5	1.0785
0.5	1.0786
0.5	1.0789
0.5	1.079
0.5	1.0796000000000001
0.5	1.0798
0.5	1.08
0.5	1.0801
0.5	1.0803
0.5	1.0804
0.5	1.0806
0.5	1.0807
0.5	1.0808
0.5	1.0811
0.5	1.0821
0.5	1.0825
0.5	1.083
0.5	1.0831
0.5	1.0832000000000002
0.5	1.0833000000000002
0.5	1.0834000000000001
0.5	1.0835000000000001
0.5	1.0836000000000001
0.5	1.0837
0.5	1.084
0.5	1.0841
0.5	1.0848
0.5	1.0849
0.5	1.085
0.5	1.0854000000000001
0.5	1.0855000000000001
0.5	1.0859
0.5	1.086
0.5	1.088
0.5	1.0883
0.5	1.0884
0.5	1.0887
0.5	1.0889
0.5	1.0893000000000002
0.5	1.0903
0.5	1.0905
0.5	1.0906
0.5	1.0908
0.5	1.0912
0.5	1.0915000000000001
0.5	1.0917000000000001
0.5	1.0918
0.5	1.0919
0.5	1.0921
0.5	1.0922
0.5	1.0923
0.5	1.0924
0.5	1.0927
0.5	1.0932
0.5	1.0937000000000001
0.5	1.0938
0.5	1.0939
0.5	1.0948
0.5	1.0963
0.5	1.0964
0.5	1.0966
0.5	1.0968
0.5	1.0971
0.5	1.0973
0.5	1.0974000000000002
0.5	1.0975000000000001
0.5	1.0977000000000001
0.5	1.0982
0.5	1.0984
0.5	1.0987
0.5	1.0988
0.5	1.0992
0.5	1.0994000000000002
0.5	1.0996000000000001
0.5	1.0997000000000001
0.5	1.0998
0.5	1.0999
0.5	1.1001
0.5	1.1003
0.5	1.1004
0.5	1.1005
0.5	1.1008
0.5	1.1009
0.5	1.1011
0.5	1.1014000000000002
0.5	1.1015000000000001
0.5	1.1016000000000001
0.5	1.1017000000000001
0.5	1.1021
0.5	1.1022
0.5	1.1031
0.5	1.1062
0.5	1.1065
0.5	1.1073
0.5	1.1076000000000001
0.5	1.109
0.5	1.1092
0.5	1.1093
0.5	1.1094000000000002
0.5	1.1095000000000002
0.5	1.1102
0.5	1.1104
0.5	1.1105
0.5	1.1106
0.5	1.1114
0.5	1.1117000000000001
0.5	1.1118000000000001
0.5	1.112
0.5	1.1121
0.5	1.1128
0.5	1.1129
0.5	1.1133
0.5	1.1137000000000001
0.5	1.1138000000000001
0.5	1.1142
0.5	1.1175000000000002
0.5	1.1189
0.5	1.119
0.5	1.1191
0.5	1.1201
0.5	1.1202
0.5	1.1204
0.5	1.1209
0.5	1.1213
0.5	1.1216000000000002
0.5	1.1219000000000001
0.5	1.122
0.5	1.1223
0.5	1.1224
0.5	1.1225
0.5	1.1227
0.5	1.1228
0.5	1.123
0.5	1.1262
0.5	1.1315
0.5	1.1384
0.5	1.1401000000000001
0.5	1.1405
0.5	1.1407
0.5	1.141
0.5	1.1411
0.5	1.1412
0.5	1.1415
0.5	1.1420000000000001
0.5	1.1524
0.5	1.1529
0.5	1.1531
0.5	1.1540000000000001
0.5	1.1542000000000001
0.5	1.1543
0.5	1.1544
0.5	1.1546
0.5	1.155
0.5	1.1551
0.5	1.1552
0.5	1.1553
0.5	1.1554
0.5	1.1555
0.5	1.1565
0.5	1.157
0.5	1.1573
0.5	1.1576
0.5	1.1579000000000002
